Fast Revenue Maximization

Problem definition: We study a data-driven pricing problem in which a seller sets a price for a single item based on demand observed at a limited number of historical prices. Our goal is to quantify the value of such information and to guide efficient price experimentation under practical constraints. Methodology/results: Our main methodological contribution is an exact reduction that characterizes the maximin revenue ratio, defined as the worst-case revenue achievable using only past data relative to the optimal revenue under full information. This reduction transforms an infinite-dimensional problem into a tractable one-dimensional optimization problem, allowing us to compute near-optimal pricing policies with explicit guarantees and to precisely quantify the value of historical data. Managerial implications: Motivated by practical constraints that limit price changes, we first evaluate the value of local information and show that the sign of the revenue gradient at a single price can provide significant guidance. We then use our framework to design efficient price experiments: we develop a method to select the next price to test so as to maximize future robust performance, and show how to substantially reduce the number of experiments needed to achieve target revenue guarantees in dynamic pricing. Finally, we show that our approach remains effective with noisy demand data, achieving near-optimal performance with as few as 25 to 100 samples per price.

==> Data/figure1_feasible_bounds.csv <==
v,ccdf_lower_reg,ccdf_upper_reg,ccdf_lower_gen,ccdf_upper_gen,rev_lower_reg,rev_upper_reg,rev_lower_gen,rev_upper_gen,F_regular,F_general,r_star_regular,r_star_general,U_at_r_star_regular,U_at_r_star_general,info_ccdf,info_rev
0.0,1.0,1.0,0.25,1.0,0.0,0.0,0.0,0.0,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,1.0,0.0
0.009591836735,0.9423076923059572,1.0,0.25,1.0,0.009038461538733358,0.009591836735,0.00239795918375,0.009591836735,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.019183673469,0.8909090909110554,1.0,0.25,1.0,0.017090909090601323,0.019183673469,0.00479591836725,0.019183673469,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.028775510204,0.8448275862072684,1.0,0.25,1.0,0.024310344827527943,0.028775510204,0.007193877551,0.028775510204,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.038367346939,0.8032786885236656,1.0,0.25,1.0,0.030819672131292393,0.038367346939,0.00959183673475,0.038367346939,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.047959183673,0.7656250000017563,1.0,0.25,1.0,0.03671874999972485,0.047959183673,0.01198979591825,0.047959183673,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.057551020408,0.7313432835826469,1.0,0.25,1.0,0.042089552238718644,0.057551020408,0.014387755102,0.057551020408,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.067142857143,0.6999999999995531,1.0,0.25,1.0,0.04700000000006999,0.067142857143,0.01678571428575,0.067142857143,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.076734693878,0.6712328767110376,1.0,0.25,1.0,0.05150684931527078,0.076734693878,0.0191836734695,0.076734693878,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.086326530612,0.644736842105913,1.0,0.25,1.0,0.05565789473674031,0.086326530612,0.021581632653,0.086326530612,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.095918367347,0.6202531645568116,1.0,0.25,1.0,0.05949367088609949,0.095918367347,0.02397959183675,0.095918367347,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.105510204082,0.5975609756089187,1.0,0.25,1.0,0.06304878048793604,0.105510204082,0.0263775510205,0.105510204082,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.115102040816,0.5764705882359867,1.0,0.25,1.0,0.06635294117636208,0.115102040816,0.028775510204,0.115102040816,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.124693877551,0.5568181818182222,1.0,0.25,1.0,0.06943181818181185,0.124693877551,0.03117346938775,0.124693877551,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.134285714286,0.5384615384610096,1.0,0.25,1.0,0.07230769230777515,0.134285714286,0.0335714285715,0.134285714286,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.14387755102,0.5212765957453888,1.0,0.25,1.0,0.07499999999988909,0.14387755102,0.035969387755,0.14387755102,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.153469387755,0.5051546391754239,1.0,0.25,1.0,0.07752577319585024,0.153469387755,0.03836734693875,0.153469387755,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.16306122449,0.48999999999968724,1.0,0.25,1.0,0.079900000000049,0.16306122449,0.0407653061225,0.16306122449,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.172653061224,0.4757281553405134,1.0,0.25,1.0,0.08213592232998625,0.172653061224,0.043163265306,0.172653061224,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.182244897959,0.4622641509436467,1.0,0.25,1.0,0.08424528301882866,0.182244897959,0.04556122448975,0.182244897959,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.191836734694,0.44954128440351165,1.0,0.25,1.0,0.08623853211011646,0.191836734694,0.0479591836735,0.191836734694,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.201428571429,0.4374999999994764,1.0,0.25,1.0,0.08812500000008204,0.201428571429,0.05035714285725,0.201428571429,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.211020408163,0.4260869565220466,1.0,0.25,1.0,0.0899130434782127,0.211020408163,0.05275510204075,0.211020408163,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.220612244898,0.41525423728809063,1.0,0.25,1.0,0.09161016949153244,0.220612244898,0.0551530612245,0.220612244898,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.230204081633,0.40495867768558724,1.0,0.25,1.0,0.09322314049592466,0.230204081633,0.05755102040825,0.230204081633,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.239795918367,0.3951612903229264,1.0,0.25,1.0,0.09475806451607485,0.239795918367,0.05994897959175,0.239795918367,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.249387755102,0.3858267716535821,1.0,0.25,1.0,0.09622047244093881,0.249387755102,0.0623469387755,0.249387755102,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.258979591837,0.37692307692283633,1.0,0.25,1.0,0.0976153846154223,0.258979591837,0.06474489795925,0.258979591837,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.268571428571,0.36842105263195024,1.0,0.25,1.0,0.09894736842099447,0.268571428571,0.06714285714275,0.268571428571,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.278163265306,0.3602941176471603,1.0,0.25,1.0,0.10022058823527823,0.278163265306,0.0695408163265,0.278163265306,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.287755102041,0.3525179856113651,1.0,0.25,1.0,0.10143884892088614,0.287755102041,0.07193877551025,0.287755102041,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.297346938776,0.345070422534839,1.0,0.25,1.0,0.10260563380287521,0.297346938776,0.074336734694,0.297346938776,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.30693877551,0.33793103448290734,1.0,0.25,1.0,0.10372413793101116,0.30693877551,0.0767346938775,0.30693877551,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.316530612245,0.3310810810810097,1.0,0.25,1.0,0.1047972972973085,0.316530612245,0.07913265306125,0.316530612245,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.32612244898,0.3245033112580038,1.0,0.25,1.0,0.1058278145695794,0.32612244898,0.081530612245,0.32612244898,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.335714285714,0.3181818181820028,1.0,0.25,1.0,0.1068181818181529,0.335714285714,0.0839285714285,0.335714285714,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.345306122449,0.3121019108280128,1.0,0.25,1.0,0.10777070063694467,0.345306122449,0.08632653061225,0.345306122449,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.354897959184,0.3062499999998045,1.0,0.25,1.0,0.10868750000003063,0.354897959184,0.088724489796,0.354897959184,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.364489795918,0.3006134969327272,1.0,0.25,1.0,0.10957055214720607,0.364489795918,0.0911224489795,0.364489795918,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.374081632653,0.29518072289160036,1.0,0.25,1.0,0.11042168674698263,0.374081632653,0.09352040816325,0.374081632653,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.383673469388,0.2899408284022354,1.0,0.25,1.0,0.11124260355031643,0.383673469388,0.095918367347,0.383673469388,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.393265306122,0.2848837209304651,1.0,0.25,1.0,0.11203488372089378,0.393265306122,0.0983163265305,0.393265306122,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.402857142857,0.2800000000000715,1.0,0.25,1.0,0.11279999999998881,0.402857142857,0.10071428571425,0.402857142857,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.412448979592,0.2752808988763255,1.0,0.25,1.0,0.113539325842709,0.412448979592,0.103112244898,0.412448979592,1.0,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.422040816327,0.27071823204397927,0.9589263613595225,0.25,1.0,0.11425414364644322,0.40470606434565265,0.10551020408175,0.422040816327,0.9489026718432985,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.431632653061,0.26630434782618856,0.6118953603210753,0.25,1.0,0.11494565217389711,0.26411401777110227,0.10790816326525,0.431632653061,0.6086134299917986,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.441224489796,0.26203208556146157,0.449296897650477,0.25,1.0,0.11561497326203769,0.19824079443275733,0.110306122449,0.441224489796,0.44796659340492895,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.450816326531,0.25789473684194064,0.354970793720501,0.25,1.0,0.11626315789476263,0.16002662925086963,0.11270408163275,0.450816326531,0.3544164397655569,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.460408163265,0.2538860103628202,0.29337845513225685,0.25,1.0,0.11689119170982482,0.13507383566896558,0.11510204081625,0.460408163265,0.2931889475956517,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.4699989,0.2500004388305575,0.2500042392023168,0.25,1.0,0.11749993124987931,0.11750171742042577,0.117499725,0.4699989,0.2500042234103472,0.25,0.42116423284656934,0.47,1.0,1.0,,
0.47,0.25,0.25,0.25,1.0,0.1175,0.1175,0.1175,0.47,0.25,0.25,0.42116423284656934,0.47,1.0,1.0,0.25,0.1175
0.474693877551,0.23313148788934165,0.24814136407715487,0.055,0.25,0.1106660899654256,0.11779118629457906,0.026108163265305,0.11867346938775,0.23313148788934165,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.479387755102,0.2183954619125997,0.24631016042782328,0.055,0.25,0.10469611021074551,0.11807807486630767,0.02636632653061,0.1198469387755,0.2183954619125997,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.484081632653,0.2054115853660128,0.24450578617689986,0.055,0.25,0.09943597560982056,0.11836076016561901,0.026624489795915002,0.12102040816325,0.2054115853660128,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.488775510204,0.19388489208652004,0.24272765598653995,0.055,0.25,0.09476618705043632,0.11863933389544205,0.02688265306122,0.122193877551,0.19388489208652004,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.493469387755,0.18358310626724197,0.24097520142307854,0.055,0.25,0.090592643051857,0.11891388511038437,0.027140816326525,0.12336734693875,0.18358310626724197,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.498163265306,0.17432082794330825,0.23924787035117703,0.055,0.25,0.08684023285908385,0.1191845003116489,0.027398979591830002,0.1245408163265,0.17432082794330825,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.502857142857,0.16594827586231148,0.23754512635384206,0.055,0.25,0.08344827586216721,0.11945126353789808,0.027657142857135,0.12571428571425,0.16594827586231148,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.507551020408,0.15834312573468234,0.23586644817703462,0.055,0.25,0.08036721504123027,0.11971425645226458,0.027915306122440003,0.126887755102,0.15834312573468234,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.512244897959,0.1514044943822821,0.23421132919766421,0.055,0.25,0.07755617977538608,0.11997355842569926,0.028173469387745,0.12806122448975,0.1514044943822821,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.51693877551,0.14504843918218074,0.23257927691382524,0.055,0.25,0.07498116254047323,0.12022924661683403,0.02843163265305,0.1292346938775,0.14504843918218074,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.521632653061,0.1392045454548136,0.23096981245619916,0.055,0.25,0.07261363636374499,0.12048139604852878,0.028689795918355004,0.13040816326525,0.1392045454548136,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.526326530612,0.13381330685230614,0.22938247011960416,0.055,0.25,0.07042949354529325,0.12073007968126201,0.02894795918366,0.131581632653,0.13381330685230614,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.531020408163,0.12882409177847412,0.2278167969137292,0.055,0.25,0.0684082217974331,0.12097536848351576,0.029206122448965,0.13275510204075,0.12882409177847412,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.535714285714,0.12419354838736843,0.2262723521321429,0.055,0.25,0.06653225806462618,0.12121733149929763,0.02946428571427,0.1339285714285,0.12419354838736843,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.540408163265,0.11988434163728194,0.2247487069387149,0.055,0.25,0.06478647686843729,0.12145603591293468,0.029722448979575,0.13510204081625,0.11988434163728194,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.545102040816,0.11586414445426853,0.22324544397063506,0.055,0.25,0.0631577815994216,0.12169154711126716,0.02998061224488,0.136275510204,0.11586414445426853,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.549795918367,0.11210482529145015,0.22176215695725865,0.055,0.25,0.061634775374484925,0.12192392874336283,0.030238775510185,0.13744897959175,0.11210482529145015,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.554489795918,0.10858178888020259,0.2202984503540453,0.055,0.25,0.060207493956594894,0.12215324277786622,0.030496938775489996,0.1386224489795,0.10858178888020259,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.559183673469,0.10527343750026494,0.21885393899090064,0.055,0.25,0.05886718750010733,0.12237954955809223,0.030755102040795,0.13979591836725,0.10527343750026494,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.56387755102,0.10216072782437179,0.21742824773426211,0.055,0.25,0.05760614101602754,0.1226029078549656,0.0310132653061,0.140969387755,0.10216072782437179,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.568571428571,0.09922680412397152,0.21602101116230754,0.055,0.25,0.05641752577330127,0.12282337491790513,0.031271428571405,0.14214285714275,0.09922680412397152,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.573265306122,0.09645669291364337,0.2146318732526949,0.055,0.25,0.05529527559065551,0.12304100652374445,0.03152959183671,0.1433163265305,0.09645669291364337,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.577959183673,0.09383704735401525,0.21326048708227346,0.055,0.25,0.0542339832870113,0.12325585702377714,0.031787755102015,0.14448979591825,0.09383704735401525,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.582653061224,0.09135593220364188,0.21190651453823386,0.055,0.25,0.053228813559424146,0.12346797938901001,0.03204591836732,0.145663265306,0.09135593220364188,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.587346938776,0.08900264200768677,0.2105696260399089,0.055,0.25,0.052275429326191045,0.12367742525374757,0.03230408163268,0.146836734694,0.08900264200768677,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.592040816327,0.08676754668361981,0.20924950027244743,0.055,0.25,0.05136992916926136,0.12388424495731659,0.032562244897985,0.14801020408175,0.08676754668361981,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.596734693878,0.0846419597987966,0.20794582392764127,0.055,0.25,0.05050879396976887,0.1240884875846695,0.03282040816329,0.1491836734695,0.0846419597987966,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.601428571429,0.08261802575089257,0.2066582914571696,0.055,0.25,0.04968884120164365,0.12429020100504343,0.033078571428595,0.15035714285725,0.08261802575089257,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.60612244898,0.08068862275432714,0.20538660483356524,0.055,0.25,0.048907185628676124,0.12448943190940807,0.0333367346939,0.151530612245,0.08068862275432714,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.610816326531,0.07884727911044231,0.20413047332023013,0.055,0.25,0.048161205383204835,0.12468622584649727,0.033594897959205006,0.15270408163275,0.07884727911044231,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.615510204082,0.07708810068636424,0.20288961324983742,0.055,0.25,0.047448512585757815,0.12488062725752548,0.03385306122451,0.1538775510205,0.07708810068636424,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.620204081633,0.07540570789019731,0.20166374781076807,0.055,0.25,0.04676692781192608,0.12507267950964632,0.034111224489815004,0.15505102040825,0.07540570789019731,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.624897959184,0.07379518072278189,0.20045260684124275,0.055,0.25,0.04611445783128087,0.12526242492820533,0.03436938775512,0.156224489796,0.07379518072278189,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.629591836735,0.07225201072376204,0.19925592663082742,0.055,0.25,0.04548927613937026,0.12544990482783702,0.034627551020425,0.15739795918375,0.07225201072376204,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.634285714286,0.07077205882344116,0.1980734497290073,0.055,0.25,0.04488970588231719,0.12563515954245552,0.03488571428573,0.1585714285715,0.07077205882344116,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.638979591837,0.06935151827063668,0.19690492476053625,0.055,0.25,0.044314204837847676,0.12581822845418267,0.035143877551035,0.15974489795925,0.06935151827063668,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.643673469388,0.06798688193736714,0.19575010624728392,0.055,0.25,0.043761352169497454,0.12599915002125886,0.03540204081634,0.160918367347,0.06798688193736714,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.648367346939,0.06667491340914182,0.19460875443631553,0.055,0.25,0.043229836714472836,0.12617796180497726,0.035660204081645,0.16209183673475,0.06667491340914182,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.65306122449,0.06541262135916942,0.19348063513395103,0.055,0.25,0.04271844660191991,0.12635470049568098,0.03591836734695,0.1632653061225,0.06541262135916942,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.657755102041,0.06419723677937209,0.19236551954556302,0.055,0.25,0.042226060028566124,0.12652940193786177,0.036176530612254995,0.16443877551025,0.06419723677937209,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.662448979592,0.06302619270342118,0.19126318412088206,0.055,0.25,0.041751637043950116,0.12670210115439515,0.03643469387756,0.165612244898,0.06302619270342118,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.667142857143,0.061897106109291,0.1901734104045913,0.055,0.25,0.04129421221863584,0.12687283236994737,0.036692857142865,0.16678571428575,0.061897106109291,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.671836734694,0.06080776173282406,0.1890959848919993,0.055,0.25,0.04085288808663128,0.12704162903358676,0.03695102040817,0.1679591836735,0.06080776173282406,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.676530612245,0.05975609756095313,0.18803069888959162,0.055,0.25,0.04042682926828357,0.12720852384063067,0.037209183673475,0.16913265306125,0.05975609756095313,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.681224489796,0.05874019180469055,0.18697734838026916,0.055,0.25,0.040015257192669504,0.1273735487537578,0.037467346938780004,0.170306122449,0.05874019180469055,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.685918367347,0.05775825117872722,0.1393333333324043,0.055,0.25,0.03961744534933051,0.09557129251637808,0.037725510204084996,0.17147959183675,0.05775825117872722,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.690612244898,0.05680860033726,0.0922058823526697,0.055,0.25,0.039232715008428405,0.06367851140437811,0.03798367346939,0.1726530612245,0.05680860033726,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.695306122449,0.0558896723351267,0.06890109890102289,0.055,0.25,0.038860431356282095,0.047907355909345285,0.038241836734695,0.17382653061225,0.0558896723351267,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.6999989,0.05500020517467842,0.0550026005615528,0.055,0.25,0.0385000831220492,0.03850175989022634,0.0384999395,0.174999725,0.05500020517467842,0.055,0.42116423284656934,0.47,1.0,1.0,,
0.7,0.05500000000000001,0.05499999999999999,0.055,0.25,0.0385,0.03849999999999999,0.0385,0.175,0.05500000000000001,0.055,0.42116423284656934,0.47,1.0,1.0,0.055,0.0385
0.70387755102,0.0471428571435659,0.054286139671826265,0.006,0.055,0.03318279883429888,0.03821079504653474,0.00422326530612,0.0387132653061,0.0471428571435659,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.707755102041,0.04124999999975569,0.053590572693286036,0.006,0.055,0.029194897959018338,0.03792900124497229,0.0042465306122460005,0.038926530612255,0.04124999999975569,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.711632653061,0.036666666666902506,0.052912604783812836,0.006,0.055,0.026093197279071164,0.03765433732267289,0.004269795918366,0.039139795918355,0.036666666666902506,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.715510204082,0.032999999999687384,0.052251576356278986,0.006,0.055,0.02361183673448232,0.03738653606228738,0.004293061224492,0.039353061224509996,0.032999999999687384,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.719387755102,0.030000000000028653,0.05160686037799354,0.006,0.055,0.021581632653080614,0.03712534343518712,0.004316326530612,0.03956632653061,0.030000000000028653,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.723265306122,0.02750000000026532,0.05097786038562361,0.006,0.055,0.019889795918546897,0.03687051779725264,0.004339591836732,0.03977959183671,0.02750000000026532,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.727142857143,0.025384615384543438,0.05036400864518298,0.006,0.055,0.018458241758193068,0.0366218291434331,0.004362857142858,0.039992857142865,0.025384615384543438,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.731020408163,0.023571428571543773,0.04976476444334312,0.006,0.055,0.01723119533535493,0.03637905841550824,0.004386122448978,0.040206122448965,0.023571428571543773,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.734897959184,0.02199999999987647,0.04917961249776941,0.006,0.055,0.01616775510195722,0.03614199685807068,0.004409387755104,0.04041938775512,0.02199999999987647,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.738775510204,0.020625000000027125,0.04860806148056395,0.006,0.055,0.01523724489797754,0.03591044542033103,0.004432653061224,0.04063265306122,0.020625000000027125,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.742653061224,0.019411764706026586,0.04804964264126908,0.006,0.055,0.014416206482690644,0.03568421419825773,0.004455918367344,0.04084591836732,0.019411764706026586,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.746530612245,0.018333333333306535,0.04750390852516896,0.006,0.055,0.013686394557804994,0.03546312191532486,0.00447918367347,0.041059183673475,0.018333333333306535,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.750408163265,0.017368421052703732,0.04697043177792381,0.006,0.055,0.013033404940972566,0.0352469954382358,0.00450244897959,0.041272448979575,0.017368421052703732,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.754285714286,0.016499999999939206,0.04644880402849744,0.006,0.055,0.012445714285673143,0.03503566932436562,0.0045257142857160005,0.04148571428573,0.016499999999939206,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.758163265306,0.015714285714309346,0.04593863484771473,0.006,0.055,0.011913994169112202,0.0348289853998434,0.004548979591836,0.04169897959183,0.015714285714309346,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.762040816327,0.014999999999917451,0.04543955077259952,0.006,0.055,0.011430612244842094,0.034626792364283905,0.004572244897962,0.041912244897985,0.014999999999917451,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.765918367347,0.014347826086946664,0.0449511943956876,0.006,0.055,0.010989263531492885,0.03442894542184267,0.004595510204082,0.042125510204085004,0.014347826086946664,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.769795918367,0.013750000000051256,0.044473223510546264,0.006,0.055,0.010584693877585706,0.034235305935041815,0.004618775510202,0.042338775510185,0.013750000000051256,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.773673469388,0.013199999999966655,0.044005310312484065,0.006,0.055,0.010212489795895802,0.03404574110095508,0.004642040816328,0.04255204081634,0.013199999999966655,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.777551020408,0.012692307692328252,0.04354714064916901,0.006,0.055,0.009868916797502139,0.03386012364761205,0.004665306122448,0.04276530612244,0.012692307692328252,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.781428571429,0.012222222222172186,0.043098413316411524,0.006,0.055,0.00955079365075979,0.03367833154870005,0.004688571428574,0.042978571428595,0.012222222222172186,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.785306122449,0.01178571428571207,0.04265883939877543,0.006,0.055,0.00925539358600433,0.03350024775642697,0.004711836734694,0.043191836734695004,0.01178571428571207,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.789183673469,0.011379310344866826,0.04222814164842871,0.006,0.055,0.008980365939505795,0.033325759949876244,0.004735102040814,0.043405102040795,0.011379310344866826,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.79306122449,0.010999999999980695,0.04180605390237096,0.006,0.055,0.008723673469374691,0.03315476029890926,0.0047583673469400005,0.04361836734695,0.010999999999980695,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.79693877551,0.010645161290340651,0.041392320534245255,0.006,0.055,0.00848354180383053,0.032987145242078846,0.00478163265306,0.043831632653050005,0.010645161290340651,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.800816326531,0.010312499999967773,0.04098669593732759,0.006,0.055,0.008258418367325129,0.03282281527717374,0.004804897959186,0.044044897959205,0.010312499999967773,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.804693877551,0.010000000000001596,0.04058894403918643,0.006,0.055,0.008046938775511284,0.032661674764593474,0.004828163265306,0.044258163265304996,0.010000000000001596,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.808571428571,0.009705882352972732,0.0401988378427883,0.006,0.055,0.00784789915968522,0.032503631741437305,0.004851428571426,0.044471428571405,0.009705882352972732,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.812448979592,0.009428571428560085,0.039816158994832374,0.006,0.055,0.007660233236143927,0.032348597746624394,0.004874693877552,0.04468469387756,0.009428571428560085,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.816326530612,0.009166666666682748,0.039440697378491284,0.006,0.055,0.007482993197289794,0.03219648765590159,0.004897959183672,0.04489795918366,0.009166666666682748,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.820204081633,0.008918918918897354,0.039072250728021694,0.006,0.055,0.007315333701033393,0.03204721952571135,0.004921224489798,0.045111224489815,0.008918918918897354,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.824081632653,0.008684210526319396,0.038710624266199346,0.006,0.055,0.007156498388831656,0.0319007144463064,0.004944489795918001,0.045324489795915,0.008684210526319396,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.827959183673,0.008461538461564723,0.038355630360301464,0.006,0.055,0.007005808477254821,0.03175689640237853,0.004967755102038,0.045537755102015,0.008461538461564723,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.831836734694,0.008249999999993487,0.03800708819777188,0.006,0.055,0.006862653061220082,0.03161569214166142,0.004991020408164,0.04575102040817,0.008249999999993487,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.835714285714,0.008048780487819344,0.03766482347939546,0.006,0.055,0.006726480836246724,0.03147703105062687,0.005014285714284,0.04596428571427,0.008048780487819344,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.839591836735,0.007857142857128087,0.03732866812802996,0.006,0.055,0.006596793002905456,0.031340845036483926,0.0050375510204100004,0.046177551020425,0.007857142857128087,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.843469387755,0.00767441860465586,0.03699846001409529,0.006,0.055,0.0064731371618446595,0.031207068415966804,0.00506081632653,0.046390816326525,0.00767441860465586,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.847346938776,0.007499999999978471,0.03667404269414217,0.006,0.055,0.006355102040801757,0.031075637809421696,0.005084081632656,0.04660408163268,0.007499999999978471,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.851224489796,0.0073333333333299045,0.03635526516439409,0.006,0.055,0.006242312925167748,0.03094649204095965,0.005107346938776,0.04681734693878,0.0073333333333299045,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.855102040816,0.007173913043491392,0.03604198162579658,0.006,0.055,0.0061344276841260115,0.03081957204327143,0.005130612244896001,0.047030612244880005,0.007173913043491392,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.858979591837,0.00702127659573446,0.03573405126192696,0.006,0.055,0.006031133304378667,0.030694820767652457,0.005153877551022,0.047243877551035,0.00702127659573446,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.862857142857,0.006875000000005277,0.025299212598853604,0.006,0.055,0.005932142857146428,0.021829606299578638,0.005177142857142,0.047457142857135,0.006875000000005277,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.866734693878,0.006734693877535109,0.01733410404561097,0.006,0.055,0.005837192836307433,0.015024069363622024,0.005200408163268,0.04767040816329,0.006734693877535109,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.870612244898,0.0065999999999986105,0.01318347010547672,0.006,0.055,0.0057460408163255905,0.011477690504074762,0.0052236734693880005,0.04788367346939,0.0065999999999986105,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.874489795918,0.006470588235306137,0.010636557105893419,0.006,0.055,0.005658463385362276,0.009301560652802889,0.005246938775508,0.048096938775490004,0.006470588235306137,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.878367346939,0.006346153846146782,0.008914387633685775,0.006,0.055,0.00557425431710668,0.007830107015386405,0.005270204081634,0.048310204081645,0.006346153846146782,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.882244897959,0.0062264150943451895,0.007672181477110183,0.006,0.055,0.005493222949560949,0.0067687429643960035,0.005293469387754,0.048523469387744995,0.0062264150943451895,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.88612244898,0.006111111111099199,0.006733832335242646,0.006,0.055,0.0054151927437561115,0.005966999999925926,0.00531673469388,0.048736734693900004,0.006111111111099199,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.8899989,0.006000030947528045,0.006000185495930688,0.006,0.055,0.005340020943265918,0.005340158491174267,0.0053399934000000005,0.048949939500000005,0.006000030947528045,0.006,0.42116423284656934,0.47,1.0,1.0,,
0.89,0.006,0.006,0.006,0.055,0.00534,0.00534,0.00534,0.04895,0.006,0.006,0.42116423284656934,0.47,1.0,1.0,0.006,0.00534
0.891836734694,0.005705479452036119,0.005948766603412173,0.0017,0.006,0.005088356164367605,0.00530532858304383,0.0015161224489798,0.005351020408164001,0.005705479452036119,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.893673469388,0.0054385201305427915,0.005898400752580361,0.0017,0.006,0.004860261153398655,0.005271244264399281,0.0015192448979595998,0.005362040816328,0.0054385201305427915,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.895510204082,0.005195426195379752,0.005848880597005105,0.0017,0.006,0.004652557172517491,0.005237732257075292,0.0015223673469394,0.005373061224492,0.005195426195379752,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.897346938776,0.0049731343283014665,0.0058001850138631635,0.0017,0.006,0.00446262686562316,0.005204778266524541,0.0015254897959192,0.005384081632656,0.0049731343283014665,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.899183673469,0.004769083969506964,0.005752293577991679,0.0017,0.006,0.004288282442783392,0.0051723684703306955,0.0015286122448972999,0.005395102040814,0.004769083969506964,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.901020408163,0.004581118240172736,0.00570518653321876,0.0017,0.006,0.004127681026603403,0.005140489498806818,0.0015317346938771,0.005406122448978,0.004581118240172736,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.902857142857,0.004407407407420404,0.005658844765346536,0.0017,0.006,0.003979259259270364,0.005109128416712064,0.0015348571428569,0.005417142857142,0.004407407407420404,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.904693877551,0.004246389124895527,0.005613249776186717,0.0017,0.006,0.0038416822429921315,0.005078272705680644,0.0015379795918366997,0.005428163265306,0.004246389124895527,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.906530612245,0.00409672131146739,0.005568383658967333,0.0017,0.006,0.0037138032786816727,0.005047910247578709,0.0015411020408164998,0.00543918367347,0.00409672131146739,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.908367346939,0.003957244655565481,0.005524229074884515,0.0017,0.006,0.003594631828964553,0.005018029308636133,0.0015442244897963,0.005450204081634,0.003957244655565481,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.910204081633,0.003826952526775585,0.005480769230761086,0.0017,0.006,0.0034833078100868606,0.004988618524327299,0.0015473469387761,0.0054612244897980005,0.003826952526775585,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.912040816327,0.0037049666419268277,0.005437987857751514,0.0017,0.006,0.003379080800567248,0.004959666884960004,0.0015504693877559,0.005472244897962,0.0037049666419268277,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.91387755102,0.0035905172414039577,0.005395869191059202,0.0017,0.006,0.003281293103469335,0.004931163721949451,0.001553591836734,0.00548326530612,0.0035905172414039577,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.915714285714,0.0034829268292845255,0.0053543979504760844,0.0017,0.006,0.003189365853672406,0.004903098694648713,0.0015567142857138,0.005494285714284001,0.0034829268292845255,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.917551020408,0.0033815967523768125,0.005313559322037502,0.0017,0.006,0.003102787550751723,0.004875461777933951,0.0015598367346935998,0.005505306122448,0.0033815967523768125,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.919387755102,0.00328599605522889,0.005273338940286842,0.0017,0.006,0.0030211045364909165,0.004848243250202279,0.0015629591836733999,0.005516326530612,0.00328599605522889,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.921224489796,0.0031956521739091377,0.0052337228714506735,0.0017,0.006,0.0029439130434749236,0.004821433681985803,0.0015660816326532,0.005527346938776,0.0031956521739091377,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.92306122449,0.0031101431238239807,0.005194697597344494,0.0017,0.006,0.0028708525202161173,0.00479502392506007,0.001569204081633,0.005538367346940001,0.0031101431238239807,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.924897959184,0.003029090909076876,0.005156249999993217,0.0017,0.006,0.00280159999998801,0.004769005102036226,0.0015723265306127998,0.0055493877551039995,0.003029090909076876,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.926734693878,0.002952155936189586,0.005118367346929584,0.0017,0.006,0.0027358653278047765,0.004743368596411939,0.0015754489795925999,0.005560408163268,0.002952155936189586,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.928571428571,0.0028790322580811577,0.005081037277156136,0.0017,0.006,0.0026733870967884125,0.004718106043071377,0.0015785714285706997,0.005571428571426,0.0028790322580811577,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.930408163265,0.002809443507599851,0.005044247787616708,0.0017,0.006,0.0026139291737027563,0.004693209319130001,0.0015816938775504998,0.00558244897959,0.002809443507599851,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.932244897959,0.002743139407251259,0.005007987220450886,0.0017,0.006,0.0025572777168002617,0.0046686705353092125,0.0015848163265303,0.005593469387754,0.002743139407251259,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.934081632653,0.0026798927613961602,0.004972244250595948,0.0017,0.006,0.002503238605899882,0.0046444820275461565,0.0015879387755101,0.005604489795918001,0.0026798927613961602,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.935918367347,0.002619496855343945,0.004937007874014583,0.0017,0.006,0.0024516352201241058,0.004620636349027012,0.0015910612244899,0.005615510204082,0.002619496855343945,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.937755102041,0.0025617631983541693,0.004902267396399992,0.0017,0.006,0.0024023065094774926,0.004597126262543342,0.0015941836734696998,0.005626530612246,0.0025617631983541693,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.939591836735,0.0025065195586670185,0.004868012422354579,0.0017,0.006,0.0023551053159401457,0.004573944733168935,0.0015973061224495,0.00563755102041,0.0025065195586670185,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.941428571429,0.0024536082474105937,0.004834232845019159,0.0017,0.006,0.002309896907206168,0.004551084921241537,0.0016004285714293,0.005648571428574001,0.0024536082474105937,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.943265306122,0.0024028846153967584,0.004800918836148977,0.0017,0.006,0.0022665576923180677,0.004528540175646941,0.0016035510204073999,0.005659591836732,0.0024028846153967584,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.945102040816,0.0023542157324625505,0.004768060836507703,0.0017,0.006,0.0022249740932714906,0.004506304027318274,0.0016066734693872,0.005670612244896,0.0023542157324625505,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.94693877551,0.0023074792243818194,0.004735649546831372,0.0017,0.006,0.0021850415512508848,0.004484370183120986,0.001609795918367,0.00568163265306,0.0023074792243818194,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.948775510204,0.0022625622453618494,0.004703675918981159,0.0017,0.006,0.0021466636487114965,0.004462732519865617,0.0016129183673467998,0.005692653061224,0.0022625622453618494,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.950612244898,0.002219360568382717,0.004672131147540288,0.0017,0.006,0.0021097513321483956,0.004441385078621142,0.0016160408163265999,0.005703673469388,0.002219360568382717,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.952448979592,0.00217777777777415,0.004641006661729303,0.0017,0.006,0.0020742222222191226,0.004420322059243749,0.0016191632653064,0.0057146938775520005,0.00217777777777415,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.954285714286,0.0021377245508920886,0.004610294117642315,0.0017,0.006,0.002039999999994775,0.004399537815122841,0.0016222857142861999,0.005725714285716,0.0021377245508920886,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.95612244898,0.002099118017631223,0.004579985390789512,0.0017,0.006,0.0020070138597156075,0.0043790268481342905,0.001625408163266,0.00573673469388,0.002099118017631223,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.957959183673,0.0020618811881281582,0.004550072568948088,0.0017,0.006,0.001975198019809966,0.00435878380380242,0.0016285306122441,0.005747755102038001,0.0020618811881281582,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.959795918367,0.002025942440217453,0.004520547945211022,0.0017,0.006,0.0019444912849671911,0.004338803466595867,0.0016316530612239,0.005758775510202,0.002025942440217453,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.961632653061,0.001991235059765125,0.004491404011464859,0.0017,0.006,0.0019148366533900162,0.00431908075551377,0.0016347755102036998,0.005769795918366,0.001991235059765125,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.963469387755,0.001957696827263876,0.004462633451958884,0.0017,0.006,0.0018861809635738326,0.004299610719733809,0.0016378979591835,0.00578081632653,0.001957696827263876,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.965306122449,0.0019252696456082733,0.004434229137199121,0.0017,0.006,0.0018584745762708827,0.004280388534480058,0.0016410204081633,0.005791836734694001,0.0019252696456082733,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.967142857143,0.0018938992042416317,0.00440618411805827,0.0017,0.006,0.0018316710875311058,0.004261409497036985,0.0016441428571431,0.0058028571428579995,0.0018938992042416317,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.968979591837,0.0018635346756108965,0.004378491620107758,0.0017,0.006,0.0018057270693475427,0.00424266902291374,0.0016472653061229,0.005813877551022,0.0018635346756108965,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.970816326531,0.0018341284403608615,0.004351145038162202,0.0017,0.006,0.0017806018348571638,0.004224162642152217,0.0016503877551026999,0.0058248979591860005,0.0018341284403608615,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.972653061224,0.0018056358381577692,0.004324137931041642,0.0017,0.006,0.0017562572254399172,0.004205885995782466,0.0016535102040808,0.005835918367344,0.0018056358381577692,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.974489795918,0.0017780149413074672,0.004297464016454926,0.0017,0.006,0.0017326574172938684,0.004187834832360109,0.0016566326530605999,0.005846938775508,0.0017780149413074672,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.976326530612,0.0017512263489873994,0.004271117166216026,0.0017,0.006,0.0017097687456231873,0.00417000500472905,0.0016597551020404,0.005857959183672001,0.0017512263489873994,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.978163265306,0.0017252329996565229,0.004245091401491232,0.0017,0.006,0.0016875595443576895,0.004152392466805087,0.0016628775510201998,0.005868979591836,0.0017252329996565229,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.9799989,0.0017000148908711734,0.004219396192830067,0.0017,0.006,0.00166601272303737,0.004135003627637654,0.0016659981299999998,0.0058799934,0.0017000148908711734,0.0017,0.42116423284656934,0.47,1.0,1.0,,
0.98,0.0017,0.0017,0.0017,0.006,0.001666,0.001666,0.001666,0.00588,0.0017,0.0017,0.42116423284656934,0.47,1.0,1.0,0.0017,0.001666
0.980408163265,0.0,0.0016944925789237279,0.0,0.0017,0.0,0.001661294356968785,0.0,0.0016666938775504998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.980816326531,0.0,0.0016890207269398463,0.0,0.0017,0.0,0.0016566191048318594,0.0,0.0016673877551027,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.981224489796,0.0,0.001683584100605249,0.0,0.0017,0.0,0.001651973950145043,0.0,0.0016680816326531999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.981632653061,0.0,0.0016781823608446264,0.0,0.0017,0.0,0.001647358603196083,0.0,0.0016687755102037,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.982040816327,0.0,0.0016728151729205854,0.0,0.0017,0.0,0.0016427727779791234,0.0,0.0016694693877559,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.982448979592,0.0,0.0016674822064035677,0.0,0.0017,0.0,0.0016382161921690017,0.0,0.0016701632653063998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.982857142857,0.0,0.0016621831350251285,0.0,0.0017,0.0,0.0016336885669958887,0.0,0.0016708571428569,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.983265306122,0.0,0.0016569176366640903,0.0,0.0017,0.0,0.0016291896272334575,0.0,0.0016715510204074,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.983673469388,0.0,0.0016516853932552966,0.0,0.0017,0.0,0.0016247191011209208,0.0,0.0016722448979596,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.984081632653,0.0,0.0016464860907767656,0.0,0.0017,0.0,0.001620276720352055,0.0,0.0016729387755100998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.984489795918,0.0,0.0016413194191099404,0.0,0.0017,0.0,0.0016158622199557956,0.0,0.0016736326530606,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.984897959184,0.0,0.001636185072016856,0.0,0.0017,0.0,0.0016114753382767276,0.0,0.0016743265306127999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.985306122449,0.0,0.0016310827471170133,0.0,0.0017,0.0,0.001607115816955327,0.0,0.0016750204081632998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.985714285714,0.0,0.0016260121457525257,0.0,0.0017,0.0,0.0016027834008127393,0.0,0.0016757142857137999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.98612244898,0.0,0.0016209729729679489,0.0,0.0017,0.0,0.001598477837833545,0.0,0.001676408163266,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.986530612245,0.0,0.0016159649374897697,0.0,0.0017,0.0,0.0015941988791482358,0.0,0.0016771020408165,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.98693877551,0.0,0.0016109877515962064,0.0,0.0017,0.0,0.001589946278921968,0.0,0.0016777959183669998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.987346938776,0.0,0.0016060411310994806,0.0,0.0017,0.0,0.0015857197943394167,0.0,0.0016784897959192,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.987755102041,0.0,0.0016011247953277572,0.0,0.0017,0.0,0.001581519185589344,0.0,0.0016791836734697,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.988163265306,0.0,0.0015962384669993325,0.0,0.0017,0.0,0.001577344215757104,0.0,0.0016798775510202,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.988571428571,0.0,0.001591381872219051,0.0,0.0017,0.0,0.0015731946508215798,0.0,0.0016805714285706998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.988979591837,0.0,0.0015865547404031919,0.0,0.0017,0.0,0.0015690702595910061,0.0,0.0016812653061229,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.989387755102,0.0,0.0015817568042764461,0.0,0.0017,0.0,0.0015649708137003867,0.0,0.0016819591836734,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.989795918367,0.0,0.0015769877997516223,0.0,0.0017,0.0,0.0015608960875087116,0.0,0.0016826530612239,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.990204081633,0.0,0.0015722474659169892,0.0,0.0017,0.0,0.0015568458580881438,0.0,0.0016833469387760999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.990612244898,0.0,0.001567535545023226,0.0,0.0017,0.0,0.001552819905212868,0.0,0.0016840408163266,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.991020408163,0.0,0.0015628517823670128,0.0,0.0017,0.0,0.001548818011259629,0.0,0.0016847346938770999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.991428571429,0.0,0.0015581959262802856,0.0,0.0017,0.0,0.001544839961198551,0.0,0.0016854285714292998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.991836734694,0.0,0.001553567728119082,0.0,0.0017,0.0,0.0015408855425836064,0.0,0.0016861224489798,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.992244897959,0.0,0.001548966942150825,0.0,0.0017,0.0,0.0015369545454563096,0.0,0.0016868163265302998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.992653061224,0.0,0.0015443933255565258,0.0,0.0017,0.0,0.0015330467623475988,0.0,0.0016875102040808,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.99306122449,0.0,0.001539846638365527,0.0,0.0017,0.0,0.0015291619882220804,0.0,0.0016882040816329998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.993469387755,0.0,0.001535326643458017,0.0,0.0017,0.0,0.0015253000204801753,0.0,0.0016888979591835,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.99387755102,0.0,0.0015308331064569716,0.0,0.0017,0.0,0.0015214606588657938,0.0,0.0016895918367339998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.994285714286,0.0,0.0015263657957213473,0.0,0.0017,0.0,0.0015176437054605185,0.0,0.0016902857142862,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.994693877551,0.0,0.001521924482338832,0.0,0.0017,0.0,0.0015138489646774114,0.0,0.0016909795918366999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.995102040816,0.0,0.001517508940021065,0.0,0.0017,0.0,0.0015100762431714866,0.0,0.0016916734693871998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.995510204082,0.0,0.001513118945098321,0.0,0.0017,0.0,0.00150632534983517,0.0,0.0016923673469394,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.995918367347,0.0,0.001508754276513736,0.0,0.0017,0.0,0.001502596095793364,0.0,0.0016930612244899,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.996326530612,0.0,0.001504414715721659,0.0,0.0017,0.0,0.0014988882943165987,0.0,0.0016937551020404,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.996734693878,0.0,0.001500100046683722,0.0,0.0017,0.0,0.0014952017608176732,0.0,0.0016944489795925998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.997142857143,0.0,0.0014958100558644244,0.0,0.0017,0.0,0.0014915363128478825,0.0,0.0016951428571431,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.997551020408,0.0,0.0014915445321324785,0.0,0.0017,0.0,0.0014878917700127268,0.0,0.0016958367346936,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.997959183673,0.0,0.001487303266768519,0.0,0.0017,0.0,0.0014842679539784974,0.0,0.0016965306122440997,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.998367346939,0.0,0.0014830860534101498,0.0,0.0017,0.0,0.0014806646884253233,0.0,0.0016972244897962999,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.998775510204,0.0,0.001478892688059752,0.0,0.0017,0.0,0.0014770817990538438,0.0,0.0016979183673468,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.999183673469,0.0,0.0014747229689895894,0.0,0.0017,0.0,0.0014735191135041281,0.0,0.0016986122448973,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.999591836735,0.0,0.0014705766967407204,0.0,0.0017,0.0,0.0014699764613547456,0.0,0.0016993061224494998,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
0.9999989,0.0,0.0014664647545979054,0.0,0.0017,0.0,0.0014664631414866753,0.0,0.00169999813,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.0,0.0,0.0014664536741214053,0.0,0.0017,0.0,0.0014664536741214053,0.0,0.0017,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,0.0,0.0
1.002040816327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.004081632653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.00612244898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.008163265306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.010204081633,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.012244897959,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.014285714286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.016326530612,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.018367346939,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.020408163265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.022448979592,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.024489795918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.026530612245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.028571428571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.030612244898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.032653061224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.034693877551,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.036734693878,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.038775510204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.040816326531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.042857142857,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.044897959184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.04693877551,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.048979591837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.051020408163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.05306122449,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.055102040816,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.057142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.059183673469,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.061224489796,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.063265306122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.065306122449,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.067346938776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.069387755102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.071428571429,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.073469387755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.075510204082,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.077551020408,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.079591836735,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.081632653061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.083673469388,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.085714285714,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.087755102041,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.089795918367,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.091836734694,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.09387755102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.095918367347,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.097959183673,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,
1.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42116423284656934,0.47,1.0,1.0,,


==> Data/figure1_minimax_policy_cdf_general.csv <==
x,cdf
0.0,0.0
0.17380208333333333,0.0
0.17380208333333333,0.0001012736957798254
0.17502604166666666,0.0001012736957798254
0.17502604166666666,0.004827851637281474
0.17625,0.004827851637281474
0.17625,0.009521606120855987
0.17747395833333332,0.009521606120855987
0.17747395833333332,0.01418298988385415
0.17869791666666665,0.01418298988385415
0.17869791666666665,0.018812446360804303
0.17992187499999998,0.018812446360804303
0.17992187499999998,0.023410409936550917
0.18114583333333334,0.023410409936550917
0.18114583333333334,0.027977306190839657
0.18236979166666667,0.027977306190839657
0.18236979166666667,0.0325135521346969
0.18359375,0.0325135521346969
0.18359375,0.03701955643892851
0.18481770833333333,0.03701955643892851
0.18481770833333333,0.04149571965505247
0.18604166666666666,0.04149571965505247
0.18604166666666666,0.04594243442896527
0.187265625,0.04594243442896527
0.187265625,0.05036008570762359
0.18848958333333332,0.05036008570762359
0.18848958333333332,0.054749050939017954
0.18971354166666665,0.054749050939017954
0.18971354166666665,0.05910970026569362
0.19093749999999998,0.05910970026569362
0.19093749999999998,0.06344239671207007
0.1921614583333333,0.06344239671207007
0.1921614583333333,0.06774749636579451
0.19338541666666664,0.06774749636579451
0.19338541666666664,0.0720253485533561
0.19460937499999997,0.0720253485533561
0.19460937499999997,0.07627629601017831
0.1958333333333333,0.07627629601017831
0.1958333333333333,0.08050067504539551
0.19705729166666663,0.08050067504539551
0.19705729166666663,0.08469881570151179
0.19828124999999996,0.08469881570151179
0.19828124999999996,0.08887104190913357
0.19950520833333332,0.08887104190913357
0.19950520833333332,0.09301767163695418
0.20072916666666665,0.09301767163695418
0.20072916666666665,0.09713901703716603
0.20195312499999998,0.09713901703716603
0.20195312499999998,0.10123538458646718
0.2031770833333333,0.10123538458646718
0.2031770833333333,0.10530707522282101
0.20440104166666664,0.10530707522282101
0.20440104166666664,0.10935438447811906
0.205625,0.10935438447811906
0.205625,0.1133776026068971
0.20684895833333333,0.1133776026068971
0.20684895833333333,0.11737701471124469
0.20807291666666666,0.11737701471124469
0.20807291666666666,0.1213529008620372
0.209296875,0.1213529008620372
0.209296875,0.12530553621662618
0.21052083333333332,0.12530553621662618
0.21052083333333332,0.1292351911331073
0.21174479166666665,0.1292351911331073
0.21174479166666665,0.1331421312812849
0.21296874999999998,0.1331421312812849
0.21296874999999998,0.13702661775045
0.21419270833333331,0.13702661775045
0.21419270833333331,0.14088890715407718
0.21541666666666665,0.14088890715407718
0.21541666666666665,0.14472925173154708
0.21664062499999998,0.14472925173154708
0.21664062499999998,0.1485478994469976
0.2178645833333333,0.1485478994469976
0.2178645833333333,0.15234509408539482
0.21908854166666664,0.15234509408539482
0.21908854166666664,0.15612107534592432
0.22031249999999997,0.15612107534592432
0.22031249999999997,0.15987607893278388
0.2215364583333333,0.15987607893278388
0.2215364583333333,0.1636103366434729
0.22276041666666663,0.1636103366434729
0.22276041666666663,0.16732407645465294
0.22398437499999999,0.16732407645465294
0.22398437499999999,0.17101752260566225
0.22520833333333332,0.17101752260566225
0.22520833333333332,0.17469089567976415
0.22643229166666665,0.17469089567976415
0.22643229166666665,0.17834441268319515
0.22765624999999998,0.17834441268319515
0.22765624999999998,0.18197828712209185
0.2288802083333333,0.18197828712209185
0.2288802083333333,0.1855927290773578
0.23010416666666667,0.1855927290773578
0.23010416666666667,0.189187945277542
0.231328125,0.189187945277542
0.231328125,0.1927641391697895
0.23255208333333333,0.1927641391697895
0.23255208333333333,0.19632151098891953
0.23377604166666666,0.19632151098891953
0.23377604166666666,0.19986025782470362
0.235,0.19986025782470362
0.235,0.2033805736873844
0.23622395833333332,0.2033805736873844
0.23622395833333332,0.20688264957150232
0.23744791666666665,0.20688264957150232
0.23744791666666665,0.2103666735180731
0.23867187499999998,0.2103666735180731
0.23867187499999998,0.21383283067517447
0.2398958333333333,0.21383283067517447
0.2398958333333333,0.2172813033569841
0.24111979166666664,0.2172813033569841
0.24111979166666664,0.220712271101323
0.24234374999999997,0.220712271101323
0.24234374999999997,0.2241259107257407
0.2435677083333333,0.2241259107257407
0.2435677083333333,0.22752239638219648
0.24479166666666666,0.22752239638219648
0.24479166666666666,0.23090189961037047
0.246015625,0.23090189961037047
0.246015625,0.23426458938964767
0.24723958333333332,0.23426458938964767
0.24723958333333332,0.23761063218981976
0.24846354166666665,0.23761063218981976
0.24846354166666665,0.24094019202053288
0.24968749999999998,0.24094019202053288
0.24968749999999998,0.24425343047952627
0.2509114583333333,0.24425343047952627
0.2509114583333333,0.24755050679969567
0.2521354166666666,0.24755050679969567
0.2521354166666666,0.25083157789500965
0.25335937499999994,0.25083157789500965
0.25335937499999994,0.2540967984053226
0.2545833333333333,0.2540967984053226
0.2545833333333333,0.25734632074010494
0.2558072916666666,0.25734632074010494
0.2558072916666666,0.2605802951211327
0.25703125,0.2605802951211327
0.25703125,0.2637988696241549
0.2582552083333333,0.2637988696241549
0.2582552083333333,0.26700219021958027
0.25947916666666665,0.26700219021958027
0.25947916666666665,0.27019040081219686
0.260703125,0.27019040081219686
0.260703125,0.27336364327996576
0.2619270833333333,0.27336364327996576
0.2619270833333333,0.2765220575119033
0.26315104166666664,0.2765220575119033
0.26315104166666664,0.27966578144508814
0.26437499999999997,0.27966578144508814
0.26437499999999997,0.28279495110080466
0.2655989583333333,0.28279495110080466
0.2655989583333333,0.2859097006198586
0.26682291666666663,0.2859097006198586
0.26682291666666663,0.2890101622970824
0.26804687499999996,0.2890101622970824
0.26804687499999996,0.29209646661504907
0.26927083333333335,0.29209646661504907
0.26927083333333335,0.2951687422770255
0.2704947916666667,0.2951687422770255
0.2704947916666667,0.29822711623917386
0.27171875,0.29822711623917386
0.27171875,0.3012717137420325
0.27294270833333334,0.3012717137420325
0.27294270833333334,0.3043026583412914
0.27416666666666667,0.3043026583412914
0.27416666666666667,0.3073200719378749
0.275390625,0.3073200719378749
0.275390625,0.3103240748073629
0.27661458333333333,0.3103240748073629
0.27661458333333333,0.3133147856287557
0.27783854166666666,0.3133147856287557
0.27783854166666666,0.3162923215126088
0.2790625,0.3162923215126088
0.2790625,0.31925679802855084
0.2802864583333333,0.31925679802855084
0.2802864583333333,0.322208329232196
0.28151041666666665,0.322208329232196
0.28151041666666665,0.32514702769147724
0.282734375,0.32514702769147724
0.282734375,0.32807300451240684
0.2839583333333333,0.32807300451240684
0.2839583333333333,0.3309863693642807
0.28518229166666664,0.3309863693642807
0.28518229166666664,0.33388723050434355
0.28640625,0.33388723050434355
0.28640625,0.3367756948019283
0.2876302083333333,0.3367756948019283
0.2876302083333333,0.3396518677620759
0.28885416666666663,0.3396518677620759
0.28885416666666663,0.34251585354866365
0.29007812499999996,0.34251585354866365
0.29007812499999996,0.34536775500703826
0.2913020833333333,0.34536775500703826
0.2913020833333333,0.34820767368617583
0.2925260416666666,0.34820767368617583
0.2925260416666666,0.35103570986037974
0.29374999999999996,0.35103570986037974
0.29374999999999996,0.3538519625505241
0.2949739583333333,0.3538519625505241
0.2949739583333333,0.35665652954485955
0.2961979166666666,0.35665652954485955
0.2961979166666666,0.35944950741938314
0.29742187499999995,0.35944950741938314
0.29742187499999995,0.3622309915577977
0.2986458333333333,0.3622309915577977
0.2986458333333333,0.3650010761710546
0.2998697916666666,0.3650010761710546
0.2998697916666666,0.36775985431650265
0.30109374999999994,0.36775985431650265
0.30109374999999994,0.3705074179166434
0.30231770833333327,0.3705074179166434
0.30231770833333327,0.37324385777751296
0.3035416666666666,0.37324385777751296
0.3035416666666666,0.3759692636066852
0.304765625,0.3759692636066852
0.304765625,0.3786837240309212
0.3059895833333333,0.3786837240309212
0.3059895833333333,0.38138732661346053
0.30721354166666665,0.38138732661346053
0.30721354166666665,0.3840801578709689
0.3084375,0.3840801578709689
0.3084375,0.3867623032901546
0.3096614583333333,0.3867623032901546
0.3096614583333333,0.3894338473440469
0.31088541666666664,0.3894338473440469
0.31088541666666664,0.39209487350796296
0.31210937499999997,0.39209487350796296
0.31210937499999997,0.394745464275158
0.3133333333333333,0.394745464275158
0.3133333333333333,0.3973857011721691
0.3145572916666666,0.3973857011721691
0.3145572916666666,0.4000156647738603
0.31578124999999996,0.4000156647738603
0.31578124999999996,0.40263543471818086
0.31700520833333334,0.40263543471818086
0.31700520833333334,0.4052450897206314
0.3182291666666667,0.4052450897206314
0.3182291666666667,0.4078447075884576
0.319453125,0.4078447075884576
0.319453125,0.4104343652345676
0.32067708333333333,0.4104343652345676
0.32067708333333333,0.413014138691189
0.32190104166666667,0.413014138691189
0.32190104166666667,0.4155841031232603
0.323125,0.4155841031232603
0.323125,0.4181443328415733
0.3243489583333333,0.4181443328415733
0.3243489583333333,0.4206949013156665
0.32557291666666666,0.4206949013156665
0.32557291666666666,0.42323588118647393
0.326796875,0.42323588118647393
0.326796875,0.425767344278739
0.3280208333333333,0.425767344278739
0.3280208333333333,0.4282893616131968
0.32924479166666665,0.4282893616131968
0.32924479166666665,0.4308020034185311
0.33046875,0.4308020034185311
0.33046875,0.43330533914310304
0.3316927083333333,0.43330533914310304
0.3316927083333333,0.43579943746647926
0.33291666666666664,0.43579943746647926
0.33291666666666664,0.4382843663107243
0.33414062499999997,0.4382843663107243
0.33414062499999997,0.440760192851511
0.3353645833333333,0.440760192851511
0.3353645833333333,0.44322698352900997
0.33658854166666663,0.44322698352900997
0.33658854166666663,0.44568480405859073
0.33781249999999996,0.44568480405859073
0.33781249999999996,0.4481337194413253
0.3390364583333333,0.4481337194413253
0.3390364583333333,0.4505737939743025
0.3402604166666666,0.4505737939743025
0.3402604166666666,0.4530050912607586
0.34148437499999995,0.4530050912607586
0.34148437499999995,0.4554276742200224
0.3427083333333333,0.4554276742200224
0.3427083333333333,0.4578416050972893
0.3439322916666666,0.4578416050972893
0.3439322916666666,0.4602469454732139
0.34515624999999994,0.4602469454732139
0.34515624999999994,0.46264375627333704
0.3463802083333333,0.46264375627333704
0.3463802083333333,0.4650320977773467
0.3476041666666666,0.4650320977773467
0.3476041666666666,0.46741202962817313
0.34882812499999993,0.46741202962817313
0.34882812499999993,0.4697836108409267
0.35005208333333326,0.4697836108409267
0.35005208333333326,0.4721468998116773
0.3512760416666666,0.4721468998116773
0.3512760416666666,0.47450195432608455
0.3525,0.47450195432608455
0.3525,0.4768488315678719
0.3537239583333333,0.4768488315678719
0.3537239583333333,0.47918758812716106
0.35494791666666664,0.47918758812716106
0.35494791666666664,0.48151828000866054
0.35617187499999997,0.48151828000866054
0.35617187499999997,0.4838409626397076
0.3573958333333333,0.4838409626397076
0.3573958333333333,0.4861556908781827
0.35861979166666663,0.4861556908781827
0.35861979166666663,0.4884625190202808
0.35984374999999996,0.4884625190202808
0.35984374999999996,0.49076150080815434
0.3610677083333333,0.49076150080815434
0.3610677083333333,0.4930526894374244
0.3622916666666666,0.4930526894374244
0.3622916666666666,0.4953361375645689
0.36351562499999995,0.4953361375645689
0.36351562499999995,0.4976118973141808
0.36473958333333334,0.4976118973141808
0.36473958333333334,0.49988002028610934
0.36596354166666667,0.49988002028610934
0.36596354166666667,0.5021405575624791
0.3671875,0.5021405575624791
0.3671875,0.5043935597145949
0.3684114583333333,0.5043935597145949
0.3684114583333333,0.5066390768097278
0.3696354166666666,0.5066390768097278
0.3696354166666666,0.5088771584177895
0.370859375,0.5088771584177895
0.370859375,0.5111078536179041
0.3720833333333333,0.5111078536179041
0.3720833333333333,0.5133312110048606
0.37330729166666665,0.5133312110048606
0.37330729166666665,0.5155472786954663
0.37453125,0.5155472786954663
0.37453125,0.5177561043347956
0.3757552083333333,0.5177561043347956
0.3757552083333333,0.5199577351023354
0.37697916666666664,0.5199577351023354
0.37697916666666664,0.5221522177180324
0.378203125,0.5221522177180324
0.378203125,0.524339598448242
0.3794270833333333,0.524339598448242
0.3794270833333333,0.5265199231115797
0.38065104166666663,0.5265199231115797
0.38065104166666663,0.528693237084682
0.38187499999999996,0.528693237084682
0.38187499999999996,0.5308595853078699
0.3830989583333333,0.5308595853078699
0.3830989583333333,0.5330190122907281
0.3843229166666666,0.5330190122907281
0.3843229166666666,0.5351715621175906
0.38554687499999996,0.5351715621175906
0.38554687499999996,0.5373172784529393
0.3867708333333333,0.5373172784529393
0.3867708333333333,0.5394562045467202
0.3879947916666666,0.5394562045467202
0.3879947916666666,0.5415883832395741
0.38921874999999995,0.5415883832395741
0.38921874999999995,0.5437138569679847
0.3904427083333333,0.5437138569679847
0.3904427083333333,0.5458326677693476
0.3916666666666666,0.5458326677693476
0.3916666666666666,0.5479448572869563
0.39289062499999994,0.5479448572869563
0.39289062499999994,0.5500504667749144
0.39411458333333327,0.5500504667749144
0.39411458333333327,0.5521495371029733
0.39533854166666665,0.5521495371029733
0.39533854166666665,0.5542421087612853
0.3965625,0.5542421087612853
0.3965625,0.5563282218650966
0.3977864583333333,0.5563282218650966
0.3977864583333333,0.558407916159357
0.39901041666666665,0.558407916159357
0.39901041666666665,0.5604812310232672
0.400234375,0.5604812310232672
0.400234375,0.5625482054747493
0.4014583333333333,0.5625482054747493
0.4014583333333333,0.5646088781748551
0.40268229166666664,0.5646088781748551
0.40268229166666664,0.5666632874321031
0.40390624999999997,0.5666632874321031
0.40390624999999997,0.5687114712067548
0.4051302083333333,0.5687114712067548
0.4051302083333333,0.5707534671150162
0.4063541666666666,0.5707534671150162
0.4063541666666666,0.5727893124331931
0.40757812499999996,0.5727893124331931
0.40757812499999996,0.5748190441017663
0.4088020833333333,0.5748190441017663
0.4088020833333333,0.5768426987294152
0.4100260416666666,0.5768426987294152
0.4100260416666666,0.5788603125969813
0.41124999999999995,0.5788603125969813
0.41124999999999995,0.5808719216613708
0.4124739583333333,0.5808719216613708
0.4124739583333333,0.5828775615593964
0.4136979166666666,0.5828775615593964
0.4136979166666666,0.5848772676115702
0.41492187499999994,0.5848772676115702
0.41492187499999994,0.5868710748258317
0.41614583333333327,0.5868710748258317
0.41614583333333327,0.5888590179012281
0.4173697916666666,0.5888590179012281
0.4173697916666666,0.5908411312315351
0.41859374999999993,0.5908411312315351
0.41859374999999993,0.5928174489088297
0.4198177083333333,0.5928174489088297
0.4198177083333333,0.5947880047270062
0.42104166666666665,0.5947880047270062
0.42104166666666665,0.5967528321852469
0.422265625,0.5967528321852469
0.422265625,0.5987119644914343
0.4234895833333333,0.5987119644914343
0.4234895833333333,0.6006654345655237
0.42471354166666664,0.6006654345655237
0.42471354166666664,0.6026132750428571
0.42593749999999997,0.6026132750428571
0.42593749999999997,0.6045555182774398
0.4271614583333333,0.6045555182774398
0.4271614583333333,0.606492196345161
0.42838541666666663,0.606492196345161
0.42838541666666663,0.6084233410469746
0.42960937499999996,0.6084233410469746
0.42960937499999996,0.6103489839120307
0.4308333333333333,0.6103489839120307
0.4308333333333333,0.6122691562007656
0.4320572916666666,0.6122691562007656
0.4320572916666666,0.6141838889079467
0.43328124999999995,0.6141838889079467
0.43328124999999995,0.6160932127656715
0.4345052083333333,0.6160932127656715
0.4345052083333333,0.6179971582463326
0.4357291666666666,0.6179971582463326
0.4357291666666666,0.6198957555655312
0.43695312499999994,0.6198957555655312
0.43695312499999994,0.6217890346849565
0.4381770833333333,0.6217890346849565
0.4381770833333333,0.6236770253152213
0.4394010416666666,0.6236770253152213
0.4394010416666666,0.6255597569186607
0.44062499999999993,0.6255597569186607
0.44062499999999993,0.6274372587120901
0.44184895833333326,0.6274372587120901
0.44184895833333326,0.6293095596695273
0.44307291666666665,0.6293095596695273
0.44307291666666665,0.6311766885248719
0.444296875,0.6311766885248719
0.444296875,0.6330386737745545
0.4455208333333333,0.6330386737745545
0.4455208333333333,0.6348955436801443
0.44674479166666664,0.6348955436801443
0.44674479166666664,0.6367473262709245
0.44796874999999997,0.6367473262709245
0.44796874999999997,0.6385940493464289
0.4491927083333333,0.6385940493464289
0.4491927083333333,0.6404357404789488
0.45041666666666663,0.6404357404789488
0.45041666666666663,0.642272427016
0.45164062499999996,0.642272427016
0.45164062499999996,0.6441041360827604
0.4528645833333333,0.6441041360827604
0.4528645833333333,0.6459308945844758
0.4540885416666666,0.6459308945844758
0.4540885416666666,0.6477527292088285
0.45531249999999995,0.6477527292088285
0.45531249999999995,0.6495696664282771
0.4565364583333333,0.6495696664282771
0.4565364583333333,0.6513817325023643
0.4577604166666666,0.6513817325023643
0.4577604166666666,0.6531889534799977
0.45898437499999994,0.6531889534799977
0.45898437499999994,0.65499135520169
0.4602083333333333,0.65499135520169
0.4602083333333333,0.6567889633017822
0.4614322916666666,0.6567889633017822
0.4614322916666666,0.6585818032106281
0.46265624999999994,0.6585818032106281
0.46265624999999994,0.6603699001567513
0.46388020833333327,0.6603699001567513
0.46388020833333327,0.6621532791689801
0.4651041666666666,0.6621532791689801
0.4651041666666666,0.6639319650785455
0.4663281249999999,0.6639319650785455
0.4663281249999999,0.6657059825211564
0.4675520833333333,0.6657059825211564
0.4675520833333333,0.6674753559390484
0.46877604166666664,0.6674753559390484
0.46877604166666664,0.6692401095830031
0.47,0.6692401095830031
0.47,0.9999999999999998
1.0,0.9999999999999998


==> Data/figure1_minimax_policy_cdf_regular.csv <==
x,cdf
0.0,0.0
0.2081207827260459,0.0
0.2081207827260459,0.006705687461455822
0.20989766081871344,0.006705687461455822
0.20989766081871344,0.01807811065139959
0.211674538911381,0.01807811065139959
0.211674538911381,0.02935526840058258
0.21345141700404857,0.02935526840058258
0.21345141700404857,0.040538751522837785
0.21522829509671615,0.040538751522837785
0.21522829509671615,0.051630111581312886
0.2170051731893837,0.051630111581312886
0.2170051731893837,0.06263086218000853
0.21878205128205128,0.06263086218000853
0.21878205128205128,0.07354248020295116
0.22055892937471883,0.07354248020295116
0.22055892937471883,0.08436640700403938
0.2223358074673864,0.08436640700403938
0.2223358074673864,0.09510404954936486
0.22411268556005398,0.09510404954936486
0.22411268556005398,0.10575678151475196
0.22588956365272153,0.10575678151475196
0.22588956365272153,0.11632594434045943
0.2276664417453891,0.11632594434045943
0.2276664417453891,0.12681284824493455
0.22944331983805666,0.12681284824493455
0.22944331983805666,0.1372187731999195
0.23122019793072424,0.1372187731999195
0.23122019793072424,0.1475449698682482
0.2329970760233918,0.1475449698682482
0.2329970760233918,0.15779266050645727
0.23477395411605936,0.15779266050645727
0.23477395411605936,0.16796303983365504
0.23655083220872694,0.16796303983365504
0.23655083220872694,0.17805727586809333
0.2383277103013945,0.17805727586809333
0.2383277103013945,0.18807651073324486
0.24010458839406207,0.18807651073324486
0.24010458839406207,0.1980218614343389
0.24188146648672965,0.1980218614343389
0.24188146648672965,0.2078944206070756
0.2436583445793972,0.2078944206070756
0.2436583445793972,0.21769525723956681
0.24543522267206477,0.21769525723956681
0.24543522267206477,0.22742541736864455
0.24721210076473232,0.22742541736864455
0.24721210076473232,0.23708592475195958
0.2489889788573999,0.23708592475195958
0.2489889788573999,0.24667778151652958
0.2507658569500675,0.24667778151652958
0.2507658569500675,0.25620196878527673
0.25254273504273506,0.25620196878527673
0.25254273504273506,0.2656594472820501
0.25431961313540263,0.2656594472820501
0.25431961313540263,0.2750511579163867
0.25609649122807016,0.2750511579163867
0.25609649122807016,0.2843780223489205
0.25787336932073773,0.2843780223489205
0.25787336932073773,0.2936409435379641
0.2596502474134053,0.2936409435379641
0.2596502474134053,0.30284080626854126
0.26142712550607283,0.30284080626854126
0.26142712550607283,0.31197847766441955
0.2632040035987404,0.31197847766441955
0.2632040035987404,0.3210548076837333
0.264980881691408,0.3210548076837333
0.264980881691408,0.33007062959936917
0.26675775978407557,0.33007062959936917
0.26675775978407557,0.3390267604643552
0.26853463787674314,0.3390267604643552
0.26853463787674314,0.34792400156328024
0.2703115159694107,0.34792400156328024
0.2703115159694107,0.3567631388500789
0.2720883940620783,0.3567631388500789
0.2720883940620783,0.36554494337312454
0.2738652721547458,0.36554494337312454
0.2738652721547458,0.3742701716879835
0.2756421502474134,0.3742701716879835
0.2756421502474134,0.38293956625853526
0.2774190283400809,0.38293956625853526
0.2774190283400809,0.3915538558470748
0.2791959064327485,0.3915538558470748
0.2791959064327485,0.4001137558937561
0.2809727845254161,0.4001137558937561
0.2809727845254161,0.4086199688862056
0.28274966261808365,0.4086199688862056
0.28274966261808365,0.4170731847196198
0.28452654071075123,0.4170731847196198
0.28452654071075123,0.4254740810478506
0.2863034188034188,0.4254740810478506
0.2863034188034188,0.43382332362629716
0.2880802968960864,0.43382332362629716
0.2880802968960864,0.4421215666467082
0.28985717498875396,0.4421215666467082
0.28985717498875396,0.45036945306460463
0.2916340530814215,0.45036945306460463
0.2916340530814215,0.45856761492005127
0.29341093117408906,0.45856761492005127
0.29341093117408906,0.46671667365161873
0.2951878092667566,0.46671667365161873
0.2951878092667566,0.47481724040498485
0.29696468735942416,0.47481724040498485
0.29696468735942416,0.4828699163357346
0.29874156545209174,0.4828699163357346
0.29874156545209174,0.49087529290762844
0.3005184435447593,0.49087529290762844
0.3005184435447593,0.49883395218644966
0.3022953216374269,0.49883395218644966
0.3022953216374269,0.5067464671301207
0.3040721997300945,0.5067464671301207
0.3040721997300945,0.514613401875642
0.30584907782276205,0.514613401875642
0.30584907782276205,0.5224353120235127
0.3076259559154296,0.5224353120235127
0.3076259559154296,0.5302127449200541
0.30940283400809715,0.5302127449200541
0.30940283400809715,0.5379462399385797
0.3111797121007647,0.5379462399385797
0.3111797121007647,0.545636328759663
0.31295659019343225,0.545636328759663
0.31295659019343225,0.5532835356518849
0.3147334682860998,0.5532835356518849
0.3147334682860998,0.5608883777530135
0.3165103463787674,0.5608883777530135
0.3165103463787674,0.5684513653531615
0.318287224471435,0.5684513653531615
0.318287224471435,0.5759730021804982
0.32006410256410256,0.5759730021804982
0.32006410256410256,0.5834537856903615
0.32184098065677014,0.5834537856903615
0.32184098065677014,0.5908942073591861
0.3236178587494377,0.5908942073591861
0.3236178587494377,0.5982947529840507
0.32539473684210524,0.5982947529840507
0.32539473684210524,0.605655902989341
0.3271716149347728,0.605655902989341
0.3271716149347728,0.6129781327417758
0.3289484930274404,0.6129781327417758
0.3289484930274404,0.6202619128756044
0.3307253711201079,0.6202619128756044
0.3307253711201079,0.6275077096290662
0.3325022492127755,0.6275077096290662
0.3325022492127755,0.6347159851950848
0.33427912730544307,0.6347159851950848
0.33427912730544307,0.6418871980869104
0.33605600539811065,0.6418871980869104
0.33605600539811065,0.6490218035227442
0.3378328834907782,0.6490218035227442
0.3378328834907782,0.6561202538303781
0.3396097615834458,0.6561202538303781
0.3396097615834458,0.6631829988762478
0.3413866396761134,0.6631829988762478
0.3413866396761134,0.6702104865213419
0.3431635177687809,0.6702104865213419
0.3431635177687809,0.6772031631087739
0.3449403958614485,0.6772031631087739
0.3449403958614485,0.6841614739862578
0.34671727395411606,0.6841614739862578
0.34671727395411606,0.6910858640698512
0.3484941520467836,0.6910858640698512
0.3484941520467836,0.6979767784535977
0.35027103013945116,0.6979767784535977
0.35027103013945116,0.7048346630725579
0.35204790823211873,0.7048346630725579
0.35204790823211873,0.7116599654259315
0.3538247863247863,0.7116599654259315
0.3538247863247863,0.7184531353700032
0.3556016644174539,0.7184531353700032
0.3556016644174539,0.725214625990037
0.35737854251012147,0.725214625990037
0.35737854251012147,0.7319448945634247
0.35915542060278904,0.7319448945634247
0.35915542060278904,0.7386444036274405
0.36093229869545657,0.7386444036274405
0.36093229869545657,0.745313622167087
0.36270917678812414,0.745313622167087
0.36270917678812414,0.7519530269416952
0.3644860548807917,0.7519530269416952
0.3644860548807917,0.7585631039713888
0.36626293297345924,0.7585631039713888
0.36626293297345924,0.7651443502085152
0.3680398110661268,0.7651443502085152
0.3680398110661268,0.7716972754227334
0.3698166891587944,0.7716972754227334
0.3698166891587944,0.7782224043347618
0.371593567251462,0.7782224043347618
0.371593567251462,0.7847202790378431
0.37337044534412955,0.7847202790378431
0.37337044534412955,0.7911914617541321
0.37514732343679713,0.7911914617541321
0.37514732343679713,0.7976365379803659
0.37692420152946465,0.7976365379803659
0.37692420152946465,0.8040561200861563
0.37870107962213223,0.8040561200861563
0.37870107962213223,0.8104508514379193
0.3804779577147998,0.8104508514379193
0.3804779577147998,0.8168214111319092
0.3822548358074674,0.8168214111319092
0.3822548358074674,0.8231685194295851
0.38403171390013496,0.8231685194295851
0.38403171390013496,0.8294929439968902
0.3858085919928025,0.8294929439968902
0.3858085919928025,0.8357955070515865
0.38758547008547006,0.8357955070515865
0.38758547008547006,0.8420770935147542
0.38936234817813764,0.8420770935147542
0.38936234817813764,0.8483386602323771
0.3911392262708052,0.8483386602323771
0.3911392262708052,0.8545812462602064
0.3929161043634728,0.8545812462602064
0.3929161043634728,0.8608059840551704
0.3946929824561403,0.8608059840551704
0.3946929824561403,0.867014111118484
0.3964698605488079,0.867014111118484
0.3964698605488079,0.8732069810654715
0.3982467386414755,0.8732069810654715
0.3982467386414755,0.8793860720085708
0.40002361673414305,0.8793860720085708
0.40002361673414305,0.8855529880587966
0.40180049482681063,0.8855529880587966
0.40180049482681063,0.8917094457222796
0.40357737291947815,0.8917094457222796
0.40357737291947815,0.8978572290180656
0.4053542510121457,0.8978572290180656
0.4053542510121457,0.9039980810488468
0.4071311291048133,0.9039980810488468
0.4071311291048133,0.9101334660929892
0.4089080071974809,0.9101334660929892
0.4089080071974809,0.9162640630482125
0.4106848852901484,0.9162640630482125
0.4106848852901484,0.922388683953639
0.412461763382816,0.922388683953639
0.412461763382816,0.9285019076878395
0.41423864147548356,0.9285019076878395
0.41423864147548356,0.9343560199827831
0.42162738995108934,0.9343560199827831
0.42162738995108934,1.0
1.0,1.0


==> Data/figure1_minimax_policy_feasible_set_general.csv <==
left,right,y_bottom,y_top,y_center
0.1175,0.7,0.0,1.0,0.0


==> Data/figure1_minimax_policy_feasible_set_regular.csv <==
left,right,y_bottom,y_top,y_center
0.1175,0.6841855728032591,0.0,1.0,0.0


==> Data/figure1_minimax_policy_price_marks.csv <==
price_index,price,y_bottom,y_top,y_dot
1,0.0,0.0,0.0,0.0
2,0.47,0.0,0.0,0.0
3,0.7,0.0,0.0,0.0
4,0.89,0.0,0.0,0.0
5,0.98,0.0,0.0,0.0
6,1.0,0.0,0.0,0.0


==> Data/figure2_gradient_value.csv <==
q1,q_eps,g_eps,g_eps_abs,branch,ratio_pct
0.01,0.0012896138354674927,-0.8697490026177864,0.8697490026177864,negative,30.493257442141953
0.01,0.0024112541826274377,-0.7564633275546315,0.7564633275546315,negative,30.506708632594165
0.01,0.003386799755865666,-0.6579332246575702,0.6579332246575702,negative,30.521416636401106
0.01,0.004235279545197806,-0.5722367659350237,0.5722367659350237,negative,30.538696658379276
0.01,0.0049732439957107825,-0.49770235643321276,0.49770235643321276,negative,30.55791955147707
0.01,0.0056150878405118254,-0.4328761281083073,0.4328761281083073,negative,30.579881476052957
0.01,0.006173330884363894,-0.37649358067924815,0.37649358067924815,negative,30.605523450871342
0.01,0.006658862214972548,-0.32745491628777385,0.32745491628777385,negative,30.63468694504351
0.01,0.007081152605509108,-0.28480358684358115,0.28480358684358115,negative,30.66800824846263
0.01,0.007448439251493358,-0.2477076355991719,0.2477076355991719,negative,30.706279686908804
0.01,0.007767886445512988,-0.21544346900318903,0.21544346900318903,negative,30.750643801695926
0.01,0.008045725323900611,-0.18738174228603907,0.18738174228603907,negative,30.800864027177322
0.01,0.00828737541126669,-0.162975083462065,0.162975083462065,negative,30.85787204907659
0.01,0.008497550333735837,-0.1417474162926811,0.1417474162926811,negative,30.923499402584298
0.01,0.008680349762928648,-0.12328467394420717,0.12328467394420717,negative,30.99863549394889
0.01,0.008839339384148196,-0.10722672220103267,0.10722672220103267,negative,31.08412947600876
0.01,0.008977620448630477,-0.09326033468832226,0.09326033468832226,negative,31.181446414883517
0.01,0.009097890266544867,-0.08111308307896888,0.08111308307896888,negative,31.293027538944735
0.01,0.009202494820720927,-0.07054802310718669,0.07054802310718669,negative,31.419077743032464
0.01,0.009293474527384835,-0.061359072734131985,0.061359072734131985,negative,31.563288057729643
0.01,0.009372604036514229,-0.05336699231206323,0.05336699231206323,negative,31.726052866343668
0.01,0.009441426848157151,-0.04641588833612795,0.04641588833612795,negative,31.910919582373253
0.01,0.009501285419940936,-0.040370172585965654,0.040370172585965654,negative,32.12016493493596
0.01,0.009553347353048008,-0.035111917342151425,0.035111917342151425,negative,32.35630109089414
0.01,0.009598628167442237,-0.030538555088334248,0.030538555088334248,negative,32.6221720278021
0.01,0.009638011110599339,-0.026560877829466905,0.026560877829466905,negative,32.92097989608517
0.01,0.009672264386130381,-0.023101297000831744,0.023101297000831744,negative,33.25678451548896
0.01,0.009702056138359897,-0.02009233002565052,0.02009233002565052,negative,33.63144505705267
0.01,0.009727967485147756,-0.017475284000076842,0.017475284000076842,negative,34.04958491489048
0.01,0.009750503853172977,-0.015199110829529404,0.015199110829529404,negative,34.514406296541914
0.01,0.009770104836785544,-0.01321941148466029,0.01321941148466029,negative,35.029615082300445
0.01,0.009787152772732899,-0.011497569953977285,0.011497569953977285,negative,35.59940955006919
0.01,0.009801980198019802,-0.010000000000000182,0.010000000000000182,negative,36.22669726485663
0.01,0.009814876336374477,-0.00869749002617801,0.00869749002617801,negative,36.915795298811396
0.01,0.009826092739846078,-0.007564633275546239,0.007564633275546239,negative,37.669568341579044
0.01,0.00983584819557846,-0.006579332246575721,0.006579332246575721,negative,38.49202401480122
0.01,0.009844332993471781,-0.005722367659350156,0.005722367659350156,negative,39.38624743998743
0.01,0.009851712637976911,-0.004977023564332068,0.004977023564332068,negative,40.35494570592442
0.01,0.009858131076424921,-0.00432876128108302,0.00432876128108302,negative,41.40118572152306
0.01,0.009863713506863441,-0.0037649358067924766,0.0037649358067924766,negative,42.5272019569611
0.01,0.009868568820169529,-0.0032745491628777385,0.0032745491628777385,negative,43.73496747481707
0.01,0.009872791724074894,-0.0028480358684357487,0.0028480358684357487,negative,45.0264264636112
0.01,0.009876464590534737,-0.0024770763559917117,0.0024770763559917117,negative,46.40265795328024
0.01,0.009879659062474932,-0.002154434690031939,0.002154434690031939,negative,47.86494744732053
0.01,0.009882437451258809,-0.0018738174228603922,0.0018738174228603922,negative,49.41181250035944
0.01,0.009884853952132469,-0.0016297508346206694,0.0016297508346206694,negative,51.04315253975567
0.01,0.009886955701357161,-0.00141747416292679,0.00141747416292679,negative,52.758154156009965
0.01,0.009888783695649089,-0.0012328467394420771,0.0012328467394420771,negative,54.553315990754406
0.01,0.009890373591861285,-0.001072267222010374,0.001072267222010374,negative,56.42366548361473
0.01,0.009891756402506108,-0.0009326033468831685,0.0009326033468831685,negative,58.367373443231486
0.01,0.009892959100685252,-0.0008111308307896832,0.0008111308307896832,negative,60.374632221524195
0.01,0.009894005146227012,-0.0007054802310718669,0.0007054802310718669,negative,62.43979217818713
0.01,0.009894914943293651,-0.0006135907273413532,0.0006135907273413532,negative,64.55223882603032
0.01,0.009895706238384944,-0.0005336699231206517,0.0005336699231206517,negative,66.702273796415
0.01,0.009896394466501375,-0.00046415888336121143,0.00046415888336121143,negative,68.87596181957495
0.01,0.009896993052219211,-0.0004037017258597134,0.0004037017258597134,negative,71.06082703030074
0.01,0.009897513671550283,-0.00035111917342151147,0.00035111917342151147,negative,73.24180271597082
0.01,0.009897966479694225,-0.0003053855508833314,0.0003053855508833314,negative,75.40285696079532
0.01,0.009898360309125796,-0.0002656087782947079,0.0002656087782947079,negative,76.01170369931477
0.01,0.009898702841881105,-0.00023101297000852143,0.00023101297000852143,negative,76.23992543990474
0.01,0.009899000759403403,-0.00020092330025645104,0.00020092330025645104,negative,76.48993837251989
0.01,0.009899259872871281,-0.00017475284000076426,0.00017475284000076426,negative,76.76507602404146
0.01,0.009899485236551531,-0.00015199110829547445,0.00015199110829547445,negative,77.06797509796316
0.01,0.009899681246387659,-0.00013219411484646827,0.00013219411484646827,negative,77.40155881625377
0.01,0.009899851725747132,-0.0001149756995397215,0.0001149756995397215,negative,77.76761007717938
0.01,0.0099,-9.999999999996158e-05,9.999999999996158e-05,negative,78.16700607799969
0.01,0.009900128961383549,-8.697490026174402e-05,8.697490026174402e-05,negative,78.59935696355438
0.01,0.009900241125418263,-7.564633275544713e-05,7.564633275544713e-05,negative,79.061958599071
0.01,0.009900338679975588,-6.57933224657017e-05,6.57933224657017e-05,negative,79.56310420852569
0.01,0.00990042352795452,-5.722367659347103e-05,5.722367659347103e-05,negative,80.18647234418752
0.01,0.009900497324399573,-4.977023564320411e-05,4.977023564320411e-05,negative,80.93428482746774
0.01,0.009900561508784052,-4.328761281091624e-05,4.328761281091624e-05,negative,81.78751040665828
0.01,0.009900617333088437,-3.764935806796501e-05,3.764935806796501e-05,negative,82.72561058213593
0.01,0.009900665886221498,-3.2745491628794036e-05,3.2745491628794036e-05,negative,83.72725302380553
0.01,0.009900708115260552,-2.8480358684329734e-05,2.8480358684329734e-05,negative,84.77152547980351
0.01,0.00990074484392515,-2.477076355991712e-05,2.477076355991712e-05,negative,85.83828546441705
0.01,0.00990077678864455,-2.1544346900520617e-05,2.1544346900520617e-05,negative,86.90886789573311
0.01,0.00990080457253239,-1.873817422864972e-05,1.873817422864972e-05,negative,87.96674040239138
0.01,0.009900828737541128,-1.6297508346196978e-05,1.6297508346196978e-05,negative,88.99766308097925
0.01,0.009900849755033376,-1.417474162906945e-05,1.417474162906945e-05,negative,89.98995238494767
0.01,0.009900868034976293,-1.2328467394462405e-05,1.2328467394462405e-05,negative,90.93447996954227
0.01,0.009900883933938415,-1.0722672220131495e-05,1.0722672220131495e-05,negative,91.82459197704662
0.01,0.009900897762044863,-9.326033468815032e-06,9.326033468815032e-06,negative,92.6558985158711
0.01,0.009900909789026654,-8.11130830807863e-06,8.11130830807863e-06,negative,93.42603019837358
0.01,0.009900920249482073,-7.054802310807487e-06,7.054802310807487e-06,negative,94.13432244200553
0.01,0.00990092934745274,-6.1359072733857765e-06,6.1359072733857765e-06,negative,94.78151677314565
0.01,0.009900937260403654,-5.336699231001126e-06,5.336699231001126e-06,negative,95.36944363588744
0.01,0.009900944142684817,-4.64158883356493e-06,4.64158883356493e-06,negative,95.90078776285203
0.01,0.009900950128541995,-4.037017258540235e-06,4.037017258540235e-06,negative,96.37877869177542
0.01,0.009900955334735307,-3.51119173416793e-06,3.51119173416793e-06,negative,96.80701709130085
0.01,0.009900959862816744,-3.053855508888825e-06,3.053855508888825e-06,negative,97.18928791799833
0.01,0.009900963801111062,-2.656087782909609e-06,2.656087782909609e-06,negative,97.52943980539511
0.01,0.009900967226438614,-2.3101297000338664e-06,2.3101297000338664e-06,negative,97.8312511024452
0.01,0.009900970205613837,-2.0092330026144706e-06,2.0092330026144706e-06,negative,98.09837734993341
0.01,0.009900972796748515,-1.747528400042337e-06,1.747528400042337e-06,negative,98.33429689027186
0.01,0.009900975050385319,-1.5199110829644588e-06,1.5199110829644588e-06,negative,98.54224783538805
0.01,0.00990097701048368,-1.3219411483522727e-06,1.3219411483522727e-06,negative,98.72523687084126
0.01,0.009900978715277274,-1.1497569953056215e-06,1.1497569953056215e-06,negative,98.88601283885929
0.01,0.009900980198019802,-1.0000000000287593e-06,1.0000000000287593e-06,negative,99.02710786461114
0.01,0.009901000000000002,1.0000000000287593e-06,1.0000000000287593e-06,positive,99.990199
0.01,0.009901000470411007,1.0475115115593552e-06,1.0475115115593552e-06,positive,99.99020375068075
0.01,0.00990100096317195,1.0972803668463132e-06,1.0972803668463132e-06,positive,99.99013545670144
0.01,0.009901001479344711,1.1494138157930363e-06,1.1494138157930363e-06,positive,99.9896668248287
0.01,0.00990100202004162,1.2040242035327207e-06,1.2040242035327207e-06,positive,99.9891759298995
0.01,0.009901002586427857,1.2612292134284209e-06,1.2612292134284209e-06,positive,99.9886617143953
0.01,0.00990100317972396,1.3211521199263434e-06,1.3211521199263434e-06,positive,99.98812307056703
0.01,0.009901003801208457,1.3839220541767054e-06,1.3839220541767054e-06,positive,99.98755883806514
0.01,0.009901004452220622,1.449674282699714e-06,1.449674282699714e-06,positive,99.98696780143312
0.01,0.009901005134163358,1.5185504990966656e-06,1.5185504990966656e-06,positive,99.98634868749917
0.01,0.009901005848506226,1.5906991288061669e-06,1.5906991288061669e-06,positive,99.9857001626353
0.01,0.009901006596788603,1.6662756488483647e-06,1.6662756488483647e-06,positive,99.98502082988146
0.01,0.009901007380623007,1.7454429236674124e-06,1.7454429236674124e-06,positive,99.98430922594143
0.01,0.009901008201698569,1.8283715554068335e-06,1.8283715554068335e-06,positive,99.98356381803542
0.01,0.00990100906178467,1.91524025153212e-06,1.91524025153212e-06,positive,99.98278300062286
0.01,0.009901009962734762,2.0062362109107906e-06,2.0062362109107906e-06,positive,99.98196509192393
0.01,0.009901010906490357,2.1015555259906803e-06,2.1015555259906803e-06,positive,99.98110833031004
0.01,0.009901011895085205,2.2014036056561347e-06,2.2014036056561347e-06,positive,99.98021087051505
0.01,0.009901012930649688,2.3059956184845545e-06,2.3059956184845545e-06,positive,99.97927077966291
0.01,0.009901014015415406,2.41555695598695e-06,2.41555695598695e-06,positive,99.97828603314693
0.01,0.009901015151719985,2.530323718330516e-06,2.530323718330516e-06,positive,99.9772545102036
0.01,0.00990101634201211,2.6505432229595542e-06,2.6505432229595542e-06,positive,99.97617398944637
0.01,0.009901017588856812,2.776474537918859e-06,2.776474537918859e-06,positive,99.97504214400097
0.01,0.00990101889494099,2.9083890398795655e-06,2.9083890398795655e-06,positive,99.97385653658833
0.01,0.009901020263079206,3.0465709996430167e-06,3.0465709996430167e-06,positive,99.97261461421324
0.01,0.009901021696219732,3.191318192902204e-06,3.191318192902204e-06,positive,99.97131370273455
0.01,0.009901023197450932,3.3429425440323465e-06,3.3429425440323465e-06,positive,99.96995100110841
0.01,0.009901024770007897,3.5017707974982615e-06,3.5017707974982615e-06,positive,99.9685235753312
0.01,0.00990102641727942,3.668145221319432e-06,3.668145221319432e-06,positive,99.96702835220886
0.01,0.009901028142815302,3.842424345368314e-06,3.842424345368314e-06,positive,99.96546211271298
0.01,0.009901029950334003,4.024983734224344e-06,4.024983734224344e-06,positive,99.96382148503955
0.01,0.00990103184373065,4.216216795693854e-06,4.216216795693854e-06,positive,99.96210293749147
0.01,0.009901033827085433,4.4165356286041285e-06,4.4165356286041285e-06,positive,99.96030277074931
0.01,0.009901035904672398,4.626371912092047e-06,4.626371912092047e-06,positive,99.95841711004378
0.01,0.009901038080968663,4.84617783486076e-06,4.84617783486076e-06,positive,99.95644189681924
0.01,0.009901040360664052,5.076427069122831e-06,5.076427069122831e-06,positive,99.95437287999141
0.01,0.009901042748671214,5.317615792560534e-06,5.317615792560534e-06,positive,99.95220560684015
0.01,0.009901045250136208,5.570263756915514e-06,5.570263756915514e-06,positive,99.94993541351708
0.01,0.009901047870449584,5.834915407787487e-06,5.834915407787487e-06,positive,99.94755741505183
0.01,0.009901050615258008,6.112141058695086e-06,6.112141058695086e-06,positive,99.94506649481798
0.01,0.00990105349047643,6.40253811939886e-06,6.40253811939886e-06,positive,99.94245729363679
0.01,0.009901056502300826,6.706732383343651e-06,6.706732383343651e-06,positive,99.93972419814452
0.01,0.009901059657221552,7.025379376579568e-06,7.025379376579568e-06,positive,99.93686132913061
0.01,0.009901062962037329,7.359165770104452e-06,7.359165770104452e-06,positive,99.93386252862487
0.01,0.0099010664238699,7.708810859791165e-06,7.708810859791165e-06,positive,99.93072134675228
0.01,0.009901070050179369,8.075068116120161e-06,8.075068116120161e-06,positive,99.92743102816435
0.01,0.009901073848780282,8.458726808435765e-06,8.458726808435765e-06,positive,99.92398449755376
0.01,0.009901077827858467,8.860613705113961e-06,8.860613705113961e-06,positive,99.92037434402276
0.01,0.00990108199598867,9.28159485560912e-06,9.28159485560912e-06,positive,99.91659280633117
0.01,0.009901086362153042,9.722577457155246e-06,9.722577457155246e-06,positive,99.91263175487195
0.01,0.00990109093576048,1.0184511808480936e-05,1.0184511808480936e-05,positive,99.90848267585804
0.01,0.009901095726666923,1.0668393359142307e-05,1.0668393359142307e-05,positive,99.90413665213119
0.01,0.009901100745196572,1.1175264853779993e-05,1.1175264853779993e-05,positive,99.89958434440109
0.01,0.009901106002164152,1.1706218579349324e-05,1.1706218579349324e-05,positive,99.89481597141283
0.01,0.009901111508898205,1.2262398718654354e-05,1.2262398718654354e-05,positive,99.88982128911708
0.01,0.009901117277265519,1.2845003817263435e-05,1.2845003817263435e-05,positive,99.8845895688351
0.01,0.009901123319696682,1.3455289364777737e-05,1.3455289364777737e-05,positive,99.8791095744994
0.01,0.009901129649212883,1.4094570501138654e-05,1.4094570501138654e-05,positive,99.87336953871242
0.01,0.009901136279453968,1.4764224850749627e-05,1.4764224850749627e-05,positive,99.8673571378191
0.01,0.009901143224707828,1.5465695490518626e-05,1.5465695490518626e-05,positive,99.86105946571901
0.01,0.009901150499941197,1.6200494060841843e-05,1.6200494060841843e-05,positive,99.85446300607587
0.01,0.0099011581208319,1.697020402188782e-05,1.697020402188782e-05,positive,99.84755360385383
0.01,0.009901166103802641,1.777648406670058e-05,1.777648406670058e-05,positive,99.84031643686103
0.01,0.009901174466056388,1.862107169514633e-05,1.862107169514633e-05,positive,99.83273598169143
0.01,0.009901183225613452,1.9505786958556938e-05,1.9505786958556938e-05,positive,99.82479598196464
0.01,0.00990119240135031,2.043253638117644e-05,2.043253638117644e-05,positive,99.81647941672294
0.01,0.0099012020130403,2.140331707020667e-05,2.140331707020667e-05,positive,99.80776845738616
0.01,0.009901212081396207,2.2420221016811263e-05,2.2420221016811263e-05,positive,99.79864444092036
0.01,0.009901222628114922,2.348543960709057e-05,2.348543960709057e-05,positive,99.7890878177609
0.01,0.009901233675924187,2.460126834274998e-05,2.460126834274998e-05,positive,99.77907812449925
0.01,0.00990124524863157,2.5770111788392483e-05,2.5770111788392483e-05,positive,99.76859392513688
0.01,0.009901257371175773,2.699448875292952e-05,2.699448875292952e-05,positive,99.75761278393975
0.01,0.009901270069680373,2.827703771760014e-05,2.827703771760014e-05,positive,99.74611120145529
0.01,0.009901283371510123,2.962052252239455e-05,2.962052252239455e-05,positive,99.73406457689835
0.01,0.009901297305329912,3.1027838321012855e-05,3.1027838321012855e-05,positive,99.72144715414764
0.01,0.009901311901166542,3.2502017820596034e-05,3.2502017820596034e-05,positive,99.70823195866035
0.01,0.00990132719047343,3.404623781635986e-05,3.404623781635986e-05,positive,99.69439075953277
0.01,0.009901343206198402,3.566382603847908e-05,3.566382603847908e-05,positive,99.6798939963764
0.01,0.009901359982854675,3.73582683220465e-05,3.73582683220465e-05,positive,99.66471071538811
0.01,0.009901377556595247,3.9133216119813383e-05,3.9133216119813383e-05,positive,99.64880852104476
0.01,0.009901395965290796,4.099249437020128e-05,4.099249437020128e-05,positive,99.63215349749784
0.01,0.009901415248611298,4.2940109740985544e-05,4.2940109740985544e-05,positive,99.61471013815478
0.01,0.009901435448111506,4.498025926211196e-05,4.498025926211196e-05,positive,99.59644126860371
0.01,0.0099014566073205,4.7117339370406244e-05,4.7117339370406244e-05,positive,99.57730799059334
0.01,0.009901478771835498,4.935595538518873e-05,4.935595538518873e-05,positive,99.5572695808608
0.01,0.009901501989420107,5.170093143061512e-05,5.170093143061512e-05,positive,99.53628341476536
0.01,0.009901526310107257,5.4157320832776324e-05,5.4157320832776324e-05,positive,99.51430487222487
0.01,0.009901551786307014,5.673041700834956e-05,5.673041700834956e-05,positive,99.49128726226414
0.01,0.009901578472919531,5.942576487255623e-05,5.942576487255623e-05,positive,99.46718172152394
0.01,0.009901606427453347,6.224917278793729e-05,6.224917278793729e-05,positive,99.44193710940003
0.01,0.009901635710149322,6.52067250814239e-05,6.52067250814239e-05,positive,99.4154999084467
0.01,0.009901666384110445,6.830479515482237e-05,6.830479515482237e-05,positive,99.38781411652585
0.01,0.009901698515437827,7.155005922035466e-05,7.155005922035466e-05,positive,99.35882112101065
0.01,0.00990173217337314,7.494951068706706e-05,7.494951068706706e-05,positive,99.32845961803223
0.01,0.009901767430447836,7.851047523127514e-05,7.851047523127514e-05,positive,99.29666545809621
0.01,0.009901804362639446,8.224062658393513e-05,8.224062658393513e-05,positive,99.26337152614856
0.01,0.009901843049535305,8.614800306575052e-05,8.614800306575052e-05,positive,99.22850761005509
0.01,0.009901883574504064,9.024102491039831e-05,9.024102491039831e-05,positive,99.19200026219518
0.01,0.009901926024875347,9.452851240987526e-05,9.452851240987526e-05,positive,99.15377265534572
0.01,0.009901970492127933,9.901970492123859e-05,9.901970492123859e-05,positive,99.11374443261019
0.1,3.5175382958420803e-16,-10.0,10.0,negative,54.54117246777284
0.1,0.014875897434788003,-8.497534359086442,8.497534359086442,negative,54.41143843312393
0.1,0.02751674239222339,-7.220809018385464,7.220809018385464,negative,54.450096290051206
0.1,0.03825834382759257,-6.1359072734131725,6.1359072734131725,negative,54.494988985317185
0.1,0.04738605655445875,-5.214008287999685,5.214008287999685,negative,54.54717161703437
0.1,0.05514236180610037,-4.430621457583879,4.430621457583879,negative,54.608160276663675
0.1,0.061733308843639055,-3.7649358067924688,3.7649358067924688,negative,54.679453635074196
0.1,0.06733398873467948,-3.199267137797384,3.199267137797384,negative,54.762703392229916
0.1,0.07209318571551554,-2.718588242732941,2.718588242732941,negative,54.85998723313274
0.1,0.07613732970214701,-2.31012970008316,2.31012970008316,negative,54.97375126885701
0.1,0.0795738549500964,-1.96304065004027,1.96304065004027,negative,55.106452307199824
0.1,0.08249405408712819,-1.6681005372000595,1.6681005372000595,negative,55.2615214961096
0.1,0.08497550333735841,-1.4174741629268057,1.4174741629268057,negative,55.44209337697008
0.1,0.08708412336377448,-1.204503540258782,1.204503540258782,negative,55.652518706887165
0.1,0.08887593047624731,-1.023531021899026,1.023531021899026,negative,55.89713805787354
0.1,0.09039852472655664,-0.8697490026177821,0.8697490026177821,negative,56.1809801583695
0.1,0.09169235442225174,-0.7390722033525781,0.7390722033525781,negative,56.50990511455656
0.1,0.09279179065164928,-0.6280291441834263,0.6280291441834263,negative,56.88986976412412
0.1,0.09372604036514229,-0.5336699231206307,0.5336699231206307,negative,57.32786467521298
0.1,0.09451992226917964,-0.45348785081285753,0.45348785081285753,negative,57.83115036061427
0.1,0.09519452614484107,-0.3853528593710534,0.3853528593710534,negative,58.40729816657709
0.1,0.09576777310606167,-0.32745491628777273,0.32745491628777273,negative,59.064613356492245
0.1,0.09625489168098306,-0.27825594022071287,0.27825594022071287,negative,59.81104714170973
0.1,0.09666882236371743,-0.2364489412645407,0.2364489412645407,negative,60.65441402955564
0.1,0.09702056138359898,-0.20092330025650434,0.20092330025650434,negative,61.60253334191057
0.1,0.09731945282428646,-0.17073526474706896,0.17073526474706896,negative,62.66176951710878
0.1,0.09757343685297432,-0.14508287784959548,0.14508287784959548,negative,63.837541911290515
0.1,0.09778926065401776,-0.12328467394420661,0.12328467394420661,negative,65.13334653181967
0.1,0.09797265767050528,-0.10476157527896694,0.10476157527896694,negative,66.55047311628468
0.1,0.09812849991540096,-0.08902150854450373,0.08902150854450373,negative,68.08705476525694
0.1,0.09826092739846078,-0.07564633275546266,0.07564633275546266,negative,69.73814111581153
0.1,0.09837345810719958,-0.0642807311728435,0.0642807311728435,negative,71.49511520227836
0.1,0.09846908146359562,-0.05462277217684239,0.05462277217684239,negative,73.34522657275092
0.1,0.09855033773924626,-0.04641588833612781,0.04641588833612781,negative,75.27175211917013
0.1,0.09861938553866954,-0.039442060594376965,0.039442060594376965,negative,77.2467116503394
0.1,0.09867805914347141,-0.03351602650938713,0.03351602650938713,negative,78.11022452103045
0.1,0.09872791724074895,-0.028480358684356378,0.028480358684356378,negative,78.29026823000646
0.1,0.09877028433021838,-0.024201282647944387,0.024201282647944387,negative,78.4953899687537
0.1,0.09880628591006449,-0.020565123083486975,0.020565123083486975,negative,78.72943813876542
0.1,0.09883687837623686,-0.01747528400007698,0.01747528400007698,negative,78.99609925173382
0.1,0.09886287442947976,-0.01484968262254421,0.01484968262254421,negative,79.2988162863494
0.1,0.09888496466504297,-0.012618568830660194,0.012618568830660194,negative,79.64029081709299
0.1,0.09890373591861283,-0.01072267222010485,0.01072267222010485,negative,80.02195107524625
0.1,0.09891968685583015,-0.009111627561155832,0.009111627561155832,negative,80.4433961185751
0.1,0.09893324121953653,-0.007742636826810784,0.007742636826810784,negative,80.90213243490453
0.1,0.09894475908666757,-0.006579332246575721,0.006579332246575721,negative,81.40369699073555
0.1,0.09895454643383651,-0.005590810182513082,0.005590810182513082,negative,82.05394610253241
0.1,0.09896286326572176,-0.004750810162101898,0.004750810162101898,negative,82.8612191966999
0.1,0.09896993052219212,-0.004037017258595747,0.004037017258595747,negative,83.7968605818591
0.1,0.09897593594766024,-0.0034304692863163077,0.0034304692863163077,negative,84.8297384763708
0.1,0.0989810390785859,-0.002915053062825256,0.002915053062825256,negative,85.92818599382707
0.1,0.09898537548162385,-0.0024770763559911566,0.0024770763559911566,negative,87.06159480851443
0.1,0.09898906035500483,-0.0021049041445120394,0.0021049041445120394,negative,88.2018398220751
0.1,0.09899219158882122,-0.0017886495290575573,0.0017886495290575573,negative,89.32436105011809
0.1,0.09899485236551532,-0.0015199110829533567,0.0015199110829533567,negative,90.40881191874574
0.1,0.09899711336965332,-0.001291549665014551,0.001291549665014551,negative,91.4393555621922
0.1,0.09899903466568818,-0.0010974987654932583,0.0010974987654932583,negative,92.4045858440243
0.1,0.09900066729359522,-0.0009326033468837236,0.0009326033468837236,negative,93.29717564150668
0.1,0.09900205462476877,-0.0007924828983540994,0.0007924828983540994,negative,94.11336814524918
0.1,0.09900323351420025,-0.0006734150657750095,0.0006734150657750095,negative,94.85238712501193
0.1,0.0990042352795452,-0.0005722367659344328,0.0005722367659344328,negative,95.51577255474719
0.1,0.09900508653308904,-0.00048626015800801344,0.00048626015800801344,negative,96.10677426588417
0.1,0.09900580988871276,-0.0004132012400115418,0.0004132012400115418,negative,96.62984679292465
0.1,0.09900642456263939,-0.000351119173421789,0.000351119173421789,negative,97.09015910304328
0.1,0.09900694688392052,-0.0002983647240284448,0.0002983647240284448,negative,97.49322909432675
0.1,0.09900739072822379,-0.0002535364493982959,0.0002535364493982959,negative,97.84465465964276
0.1,0.09900776788644552,-0.00021544346900270815,0.00021544346900270815,negative,98.14994211326096
0.1,0.09900808837794031,-0.00018307382802840231,0.00018307382802840231,negative,98.4142878478659
0.1,0.09900836071668918,-0.00015556761439272703,0.00015556761439272703,negative,98.64256697372377
0.1,0.09900859213747677,-0.0001321941148468846,0.0001321941148468846,negative,98.83921915958051
0.1,0.09900878878808617,-0.00011233240329811029,0.00011233240329811029,negative,99.00830412574501
0.1,0.09900895589261717,-9.545484566664298e-05,9.545484566664298e-05,negative,99.15342882560256
0.1,0.09900909789026655,-8.111308307912097e-05,8.111308307912097e-05,negative,99.27780615582284
0.1,0.09900921855325699,-6.892612104403308e-05,6.892612104403308e-05,negative,99.38426924648493
0.1,0.09900932108704773,-5.857020818012003e-05,5.857020818012003e-05,negative,99.47529214977493
0.1,0.09900940821548869,-4.977023564278777e-05,4.977023564278777e-05,negative,99.5530515498052
0.1,0.09900948225318076,-4.229242874354015e-05,4.229242874354015e-05,negative,99.61942064136211
0.1,0.09900954516696399,-3.593813663771441e-05,3.593813663771441e-05,negative,99.67603850761046
0.1,0.09900959862816745,-3.053855508805558e-05,3.053855508805558e-05,negative,99.72430348146266
0.1,0.09900964405700878,-2.595024211404793e-05,2.595024211404793e-05,negative,99.76542792718726
0.1,0.09900968266032278,-2.2051307398962628e-05,2.2051307398962628e-05,negative,99.80045351693731
0.1,0.0990097154636215,-1.8738174228927275e-05,1.8738174228927275e-05,negative,99.83028183076826
0.1,0.09900974333833729,-1.592282793394523e-05,1.592282793394523e-05,negative,99.8556704018346
0.1,0.09900976702497281,-1.35304777459933e-05,1.35304777459933e-05,negative,99.87727467445842
0.1,0.09900978715277274,-1.1497569953888883e-05,1.1497569953888883e-05,negative,99.8956547991789
0.1,0.09900980425643988,-9.770099572703506e-06,9.770099572703506e-06,negative,99.9112939914449
0.1,0.09900981879033979,-8.302175681373953e-06,8.302175681373953e-06,negative,99.92458789186827
0.1,0.09900983114057119,-7.054802310113598e-06,7.054802310113598e-06,negative,99.93591073278596
0.1,0.09900984163522274,-5.99484250352058e-06,5.99484250352058e-06,negative,99.94552306987151
0.1,0.09900985055308896,-5.0941380158598016e-06,5.0941380158598016e-06,negative,99.95369133810885
0.1,0.09900985813107643,-4.3287612805365125e-06,4.3287612805365125e-06,negative,99.96064410532108
0.1,0.0990098645704973,-3.6783797729977994e-06,3.6783797729977994e-06,negative,99.9643358268389
0.1,0.09900987004241733,-3.1257158494835235e-06,3.1257158494835235e-06,negative,99.96433713935885
0.1,0.09900987469220017,-2.656087783048387e-06,2.656087783048387e-06,negative,99.96433825479222
0.1,0.09900987864336912,-2.2570197200089206e-06,2.2570197200089206e-06,negative,99.96433920271866
0.1,0.0990098820008885,-1.9179102617172884e-06,1.9179102617172884e-06,negative,99.9643400082824
0.1,0.09900988485395214,-1.6297508342866309e-06,1.6297508342866309e-06,negative,99.9643406928563
0.1,0.09900988727835276,-1.3848863711363228e-06,1.3848863711363228e-06,negative,99.96434127460658
0.1,0.09900988933849553,-1.1768119523303298e-06,1.1768119523303298e-06,negative,99.96434176897351
0.1,0.09900989108910892,-9.999999994736478e-07,9.999999994736478e-07,negative,99.96434218907979
0.1,0.09900991089108911,1.0000000005838708e-06,1.0000000005838708e-06,positive,99.95598762030535
0.1,0.09900991185544004,1.0973994446494866e-06,1.0973994446494866e-06,positive,99.9559880529986
0.1,0.0990099129137182,1.204285537959042e-06,1.204285537959042e-06,positive,99.95598852783594
0.1,0.09900991407507209,1.3215822813883495e-06,1.3215822813883495e-06,positive,99.9559890489222
0.1,0.09900991534954119,1.4503036593893676e-06,1.4503036593893676e-06,positive,99.95598962076193
0.1,0.09900991674814286,1.591562428515664e-06,1.591562428515664e-06,positive,99.95599024829853
0.1,0.09900991828296755,1.7465797230720232e-06,1.7465797230720232e-06,positive,99.95599093695684
0.1,0.09900991996728335,1.916695617776305e-06,1.916695617776305e-06,positive,99.9559916926901
0.1,0.09900992181565055,2.103380705165144e-06,2.103380705165144e-06,positive,99.95599252203137
0.1,0.09900992384404766,2.308248814308919e-06,2.308248814308919e-06,positive,99.95599343214995
0.1,0.09900992607000957,2.533070966315174e-06,2.533070966315174e-06,positive,99.9559944309136
0.1,0.0990099285127789,2.779790668761005e-06,2.779790668761005e-06,positive,99.95599552695624
0.1,0.09900993119347261,3.0505407333514366e-06,3.0505407333514366e-06,positive,99.95599672975285
0.1,0.09900993413526439,3.3476617034011843e-06,3.3476617034011843e-06,positive,99.95599804970114
0.1,0.09900993736358506,3.6737220909799493e-06,3.6737220909799493e-06,positive,99.95599949821161
0.1,0.09900994090634237,4.031540579152463e-06,4.031540579152463e-06,positive,99.95600108780619
0.1,0.09900994479416225,4.424210386932986e-06,4.424210386932986e-06,positive,99.95600283222636
0.1,0.09900994906065366,4.855126018998862e-06,4.855126018998862e-06,positive,99.95600474655207
0.1,0.09900995374269893,5.328012591121497e-06,5.328012591121497e-06,positive,99.95600684733195
0.1,0.09900995888077281,5.846958053279415e-06,5.846958053279415e-06,positive,99.95600915272662
0.1,0.09900996451929223,6.416448514734464e-06,6.416448514734464e-06,positive,99.95601168266532
0.1,0.09900997070700031,7.041407030783401e-06,7.041407030783401e-06,positive,99.9560144590186
0.1,0.0990099774973877,7.727236157606426e-06,7.727236157606426e-06,positive,99.95601750578705
0.1,0.09900998494915507,8.479864661570277e-06,8.479864661570277e-06,positive,99.95602084930894
0.1,0.09900999312672043,9.30579876268215e-06,9.30579876268215e-06,positive,99.95602451848784
0.1,0.0990100021007761,1.0212178385149464e-05,1.0212178385149464e-05,positive,99.95602854504253
0.1,0.09901001194889977,1.1206838876898258e-05,1.1206838876898258e-05,positive,99.95603296378125
0.1,0.09901002275622524,1.2298378748720795e-05,1.2298378748720795e-05,positive,99.95603781290237
0.1,0.09901003461617819,1.349623399704574e-05,1.349623399704574e-05,positive,99.95604313432493
0.1,0.09901004763128397,1.4810759680905558e-05,1.4810759680905558e-05,positive,99.9560489740507
0.1,0.09901006191405382,1.6253319434778093e-05,1.6253319434778093e-05,positive,99.95605538256208
0.1,0.09901007758795749,1.7836383705560686e-05,1.7836383705560686e-05,positive,99.95606241525843
0.1,0.09901009478849065,1.9573637555225858e-05,1.9573637555225858e-05,positive,99.95607013293481
0.1,0.09901011366434619,2.1480098963966377e-05,2.1480098963966377e-05,positive,99.95607860230787
0.1,0.09901013437869954,2.3572248653014412e-05,2.3572248653014412e-05,positive,99.95608789659218
0.1,0.09901015711061938,2.5868172557341842e-05,2.5868172557341842e-05,positive,99.95609809613357
0.1,0.09901018205661559,2.8387718173927924e-05,2.8387718173927924e-05,positive,99.9561092891033
0.1,0.09901020943233793,3.115266613118461e-05,3.115266613118461e-05,positive,99.95612157226046
0.1,0.0990102394744404,3.418691848056111e-05,3.418691848056111e-05,positive,99.95613505178838
0.1,0.09901027244262696,3.7516705322371415e-05,3.7516705322371415e-05,positive,99.9561498442125
0.1,0.09901030862189653,4.117081154886308e-05,4.117081154886308e-05,positive,99.95616607740772
0.1,0.09901034832500683,4.518082568960596e-05,4.518082568960596e-05,positive,99.95618389170377
0.1,0.09901039189517798,4.958141297528602e-05,4.958141297528602e-05,positive,99.95521697569517
0.1,0.09901043970905957,5.441061501576547e-05,5.441061501576547e-05,positive,99.95090243349108
0.1,0.09901049217998661,5.971017864814264e-05,5.971017864814264e-05,positive,99.94617721873018
0.1,0.09901054976155278,6.552591683028931e-05,6.552591683028931e-05,positive,99.94096340767587
0.1,0.09901061295153143,7.19081046751671e-05,7.19081046751671e-05,positive,99.93523410680312
0.1,0.09901068229617889,7.89119140676145e-05,7.89119140676145e-05,positive,99.92895101110511
0.1,0.0990107583949564,8.659789059617427e-05,8.659789059617427e-05,positive,99.92206104038948
0.1,0.09901084190571251,9.503247696329742e-05,9.503247696329742e-05,positive,99.91450611798976
0.1,0.09901093355036981,0.00010428858735034333,0.00010428858735034333,positive,99.90622271893736
0.1,0.09901103412116574,0.00011444623774004055,0.00011444623774004055,positive,99.89711787130062
0.1,0.09901114448750127,0.00012559323762761964,0.00012559323762761964,positive,99.88710763684823
0.1,0.09901126560345644,0.00013782594910027917,0.00013782594910027917,positive,99.87612356290936
0.1,0.09901139851603828,0.0001512501198663868,0.0001512501198663868,positive,99.86407103269758
0.1,0.09901154437423167,0.00016598179739757472,0.00016598179739757472,positive,99.85084626174059
0.1,0.09901170443893192,0.00018214833212404423,0.00018214833212404423,positive,99.83633541459614
0.1,0.09901188009384494,0.00019988947833837826,0.00019988947833837826,positive,99.82041363765607
0.1,0.09901207285744876,0.00021935860232469374,0.00021935860232469374,positive,99.80294400013253
0.1,0.09901228439612038,0.00024072400815811166,0.00024072400815811166,positive,99.7837763345556
0.1,0.09901251653854089,0.0002641703926298265,0.0002641703926298265,positive,99.76274596836649
0.1,0.09901277129150404,0.00028990044190768774,0.00028990044190768774,positive,99.73967233482443
0.1,0.09901305085726407,0.0003181365836701933,0.0003181365836701933,positive,99.71435745567454
0.1,0.0990133576525736,0.00034912290993283204,0.00034912290993283204,positive,99.68658427960926
0.1,0.09901369432957559,0.00038312728713352364,0.00038312728713352364,positive,99.65611486882193
0.1,0.09901406379873026,0.00042044367175586724,0.00042044367175586724,positive,99.62268841261755
0.1,0.09901446925397506,0.00046139465148087473,0.00046139465148087473,positive,99.58601906665179
0.1,0.09901491420033515,0.0005063342338496054,0.0005063342338496054,positive,99.5457935849392
0.1,0.09901540248422316,0.0005556509065396417,0.0005556509065396417,positive,99.50166873637441
0.1,0.09901593832669023,0.0006097709957120245,0.0006097709957120245,positive,99.4532685042124
0.1,0.09901652635991548,0.0006691623514631952,0.0006691623514631952,positive,99.40018100951549
0.1,0.09901717166724974,0.0007343383922231465,0.0007343383922231465,positive,99.34195517053645
0.1,0.09901787982715933,0.0008058625430917871,0.0008058625430917871,positive,99.27809706677206
0.1,0.09901865696145018,0.000884353106467287,0.000884353106467287,positive,99.20806602728402
0.1,0.0990195097881886,0.0009704886070482956,0.0009704886070482956,positive,99.13127028785433
0.1,0.0990204456797769,0.0010650136574663664,0.0010650136574663664,positive,99.0470623548139
0.1,0.09902147272668523,0.0011687453952080637,0.0011687453952080637,positive,98.95473398676836
0.1,0.09902259980739107,0.0012825805464977736,0.0012825805464977736,positive,98.8535106713611
0.1,0.09902383666513062,0.001407503178192387,0.001407503178192387,positive,98.74254578398858
0.1,0.0990251939921259,0.0015445932047164544,0.0015445932047164544,positive,98.62091423896024
0.1,0.09902668352201544,0.001695035723559008,0.001695035723559008,positive,98.48760546782106
0.1,0.09902831813128751,0.0018601312600385954,0.0018601312600385954,positive,98.34151631825593
0.1,0.09903011195059334,0.0020413070099278914,0.0020413070099278914,positive,98.18144283734122
0.1,0.09903208048690158,0.0022401291770601873,0.0022401291770601873,positive,98.0060719283732
0.1,0.09903424075755113,0.002458316512663492,0.002458316512663492,positive,97.81397246607698
0.1,0.09903661143736012,0.0026977551733709066,0.0026977551733709066,positive,97.60358526253188
0.1,0.09903921302006359,0.0029605150264222606,0.0029605150264222606,positive,97.37321337771172
0.1,0.09904206799547509,0.003248867542984269,0.003248867542984269,positive,97.12101109204747
0.1,0.09904520104390335,0.0035653054342388428,0.0035653054342388428,positive,96.84497252611037
0.1,0.09904863924950554,0.003912564200059268,0.003912564200059268,positive,96.5429192080411
0.1,0.09905241233442062,0.004293645776483073,0.004293645776483073,positive,96.21248983261566
0.1,0.09905655291570735,0.004711844486442479,0.004711844486442479,positive,95.85112374527961
0.1,0.09906109678730791,0.005170775518099653,0.005170775518099653,positive,95.45605289846092
0.1,0.09906608322947447,0.005674406176920963,0.005674406176920963,positive,95.02428269086795
0.1,0.09907155534833398,0.006227090181731865,0.006227090181731865,positive,94.5525842134241
0.1,0.09907756044852611,0.0068336053011375485,0.0068336053011375485,positive,94.03747776658271
0.1,0.09908415044213616,0.007499194655751245,0.007499194655751245,positive,93.47521753229036
0.1,0.09909138229745763,0.008229612043220176,0.008229612043220176,positive,92.86178574212734
0.1,0.09909931853146414,0.009031171677877956,0.009031171677877956,positive,92.19287556926625
0.1,0.09910802775024777,0.00991080277502391,0.00991080277502391,positive,91.46388128114135
0.25,0.14851485148514887,-10.0,10.0,negative,69.87581206288411
0.25,0.16339074891993652,-8.497534359086442,8.497534359086442,negative,69.97209238141534
0.25,0.1760315938773719,-7.220809018385462,7.220809018385462,negative,70.08426385695444
0.25,0.18677319531274109,-6.1359072734131725,6.1359072734131725,negative,70.21502312882043
0.25,0.19590090803960725,-5.214008287999688,5.214008287999688,negative,70.36716155415942
0.25,0.20365721329124886,-4.430621457583881,4.430621457583881,negative,70.54416462866625
0.25,0.21024816032878757,-3.7649358067924688,3.7649358067924688,negative,70.74973999605871
0.25,0.215848840219828,-3.199267137797384,3.199267137797384,negative,70.98816400496149
0.25,0.22060803720066405,-2.718588242732941,2.718588242732941,negative,71.26411336585548
0.25,0.22465218118729552,-2.31012970008316,2.31012970008316,negative,71.58272314049384
0.25,0.22808870643524493,-1.9630406500402688,1.9630406500402688,negative,71.94954032801695
0.25,0.2310089055722767,-1.6681005372000584,1.6681005372000584,negative,72.37053075083334
0.25,0.23349035482250693,-1.4174741629268046,1.4174741629268046,negative,72.85190887590113
0.25,0.23559897484892298,-1.2045035402587831,1.2045035402587831,negative,73.39980370849247
0.25,0.23739078196139582,-1.023531021899026,1.023531021899026,negative,74.02055556868713
0.25,0.23891337621170514,-0.8697490026177843,0.8697490026177843,negative,74.71975670668317
0.25,0.24020720590740027,-0.7390722033525758,0.7390722033525758,negative,75.50265801387783
0.25,0.24130664213679778,-0.6280291441834263,0.6280291441834263,negative,76.37296043595603
0.25,0.24224089185029082,-0.5336699231206296,0.5336699231206296,negative,77.33299282789791
0.25,0.24303477375432816,-0.4534878508128564,0.4534878508128564,negative,78.38269925396771
0.25,0.2437093776299896,-0.3853528593710523,0.3853528593710523,negative,79.51945770809763
0.25,0.2442826245912102,-0.3274549162877716,0.3274549162877716,negative,80.73766939493649
0.25,0.2447697431661316,-0.27825594022071176,0.27825594022071176,negative,81.6530494160375
0.25,0.24518367384886594,-0.2364489412645429,0.2364489412645429,negative,81.73334253798001
0.25,0.2455354128687475,-0.20092330025650434,0.20092330025650434,negative,81.82869381859729
0.25,0.24583430430943498,-0.17073526474706896,0.17073526474706896,negative,81.94251733665001
0.25,0.24608828833812285,-0.14508287784959215,0.14508287784959215,negative,82.0781126377677
0.25,0.24630411213916628,-0.12328467394420661,0.12328467394420661,negative,82.23878117374565
0.25,0.24648750915565382,-0.10476157527896694,0.10476157527896694,negative,82.42774843068662
0.25,0.2466433514005495,-0.08902150854450262,0.08902150854450262,negative,82.64788680982201
0.25,0.2467757788836093,-0.07564633275546155,0.07564633275546155,negative,82.90124738268275
0.25,0.2468883095923481,-0.0642807311728435,0.0642807311728435,negative,83.18867548516418
0.25,0.24698393294874413,-0.05462277217684461,0.05462277217684461,negative,83.5100627980871
0.25,0.24706518922439477,-0.04641588833612892,0.04641588833612892,negative,83.8629360940587
0.25,0.24713423702381807,-0.039442060594376965,0.039442060594376965,negative,84.30036172213042
0.25,0.24719291062861992,-0.03351602650938824,0.03351602650938824,negative,84.89165048674336
0.25,0.24724276872589743,-0.02848035868435971,0.02848035868435971,negative,85.61458084679205
0.25,0.24728513581536693,-0.024201282647942166,0.024201282647942166,negative,86.44285724139476
0.25,0.247321137395213,-0.020565123083486975,0.020565123083486975,negative,87.34838142048243
0.25,0.24735172986138537,-0.01747528400007698,0.01747528400007698,negative,88.30310408094164
0.25,0.24737772591462828,-0.01484968262254421,0.01484968262254421,negative,89.28040691841002
0.25,0.24739981615019146,-0.012618568830662414,0.012618568830662414,negative,90.25635617212173
0.25,0.24741858740376135,-0.01072267222010485,0.01072267222010485,negative,91.21050989246591
0.25,0.24743453834097867,-0.009111627561155832,0.009111627561155832,negative,92.12638161686439
0.25,0.24744809270468504,-0.007742636826813004,0.007742636826813004,negative,92.99156169214167
0.25,0.2474596105718161,-0.006579332246574611,0.006579332246574611,negative,93.79747717740159
0.25,0.24746939791898503,-0.0055908101825119716,0.0055908101825119716,negative,94.5390207361951
0.25,0.24747771475087027,-0.004750810162104119,0.004750810162104119,negative,95.21404449567683
0.25,0.24748478200734064,-0.004037017258595747,0.004037017258595747,negative,95.82275515018789
0.25,0.24749078743280875,-0.0034304692863163077,0.0034304692863163077,negative,96.36719274828292
0.25,0.24749589056373442,-0.002915053062824146,0.002915053062824146,negative,96.85067771918266
0.25,0.24750022696677235,-0.002477076355993377,0.002477076355993377,negative,97.27737447506864
0.25,0.24750391184015336,-0.0021049041445131496,0.0021049041445131496,negative,97.65194450644074
0.25,0.24750704307396973,-0.0017886495290575573,0.0017886495290575573,negative,97.97921455522976
0.25,0.24750970385066384,-0.0015199110829522465,0.0015199110829522465,negative,98.26402353276715
0.25,0.2475119648548018,-0.0012915496650167714,0.0012915496650167714,negative,98.511028717791
0.25,0.2475138861508367,-0.0010974987654943686,0.0010974987654943686,negative,98.72460616658931
0.25,0.24751551877874375,-0.0009326033468815032,0.0009326033468815032,negative,98.90882044983721
0.25,0.2475169061099173,-0.0007924828983529892,0.0007924828983529892,negative,99.06735564091878
0.25,0.24751808499934874,-0.0006734150657772299,0.0006734150657772299,negative,99.20353781339928
0.25,0.2475190867646937,-0.0005722367659366532,0.0005722367659366532,negative,99.3203242777513
0.25,0.24751993801823757,-0.000486260158005793,0.000486260158005793,negative,99.42035763949377
0.25,0.24752066137386128,-0.0004132012400104316,0.0004132012400104316,negative,99.50592759407787
0.25,0.24752127604778792,-0.0003511191734206788,0.0003511191734206788,negative,99.57905342310451
0.25,0.247521798369069,-0.000298364724029555,0.000298364724029555,negative,99.64150425166258
0.25,0.24752224221337232,-0.00025353644939496526,0.00025353644939496526,negative,99.69478315674174
0.25,0.24752261937159403,-0.00021544346900270815,0.00021544346900270815,negative,99.74022098332149
0.25,0.24752293986308882,-0.00018307382803062276,0.00018307382803062276,negative,99.77894677254422
0.25,0.24752321220183768,-0.00015556761439494747,0.00015556761439494747,negative,99.81194103873291
0.25,0.2475234436226253,-0.00013219411484577439,0.00013219411484577439,negative,99.84003439665159
0.25,0.24752364027323467,-0.00011233240329922051,0.00011233240329922051,negative,99.86395515860454
0.25,0.24752380737776566,-9.54548456677532e-05,9.54548456677532e-05,negative,99.88431413482166
0.25,0.24752394937541508,-8.111308307690052e-05,8.111308307690052e-05,negative,99.90164931771797
0.25,0.24752407003840554,-6.892612104181264e-05,6.892612104181264e-05,negative,99.9163810755993
0.25,0.24752417257219622,-5.8570208181230254e-05,5.8570208181230254e-05,negative,99.9281034057598
0.25,0.2475242597006372,-4.9770235643897996e-05,4.9770235643897996e-05,negative,99.9276216313685
0.25,0.24752433373832927,-4.2292428745760595e-05,4.2292428745760595e-05,negative,99.92811940770156
0.25,0.24752439665211248,-3.5938136639934854e-05,3.5938136639934854e-05,negative,99.92763760597481
0.25,0.24752445011331595,-3.0538555089165806e-05,3.0538555089165806e-05,negative,99.92764384385208
0.25,0.24752449554215727,-2.5950242115158153e-05,2.5950242115158153e-05,negative,99.92813548140838
0.25,0.24752453414547132,-2.2051307397852405e-05,2.2051307397852405e-05,negative,99.92813931754051
0.25,0.24752456694877,-1.8738174230037498e-05,1.8738174230037498e-05,negative,99.92814257768606
0.25,0.24752459482348582,-1.5922827931724783e-05,1.5922827931724783e-05,negative,99.92766073415021
0.25,0.24752461851012134,-1.3530477747103523e-05,1.3530477747103523e-05,negative,99.927663499568
0.25,0.24752463863792126,-1.1497569953888883e-05,1.1497569953888883e-05,negative,99.92766584965898
0.25,0.24752465574158838,-9.77009957381373e-06,9.77009957381373e-06,negative,99.92766784677801
0.25,0.24752467027548833,-8.30217568026373e-06,8.30217568026373e-06,negative,99.92815284905664
0.25,0.2475246826257197,-7.054802311223821e-06,7.054802311223821e-06,negative,99.92815407698401
0.25,0.24752469312037126,-5.994842502410357e-06,5.994842502410357e-06,negative,99.92815512045836
0.25,0.2475247020382375,-5.0941380136393555e-06,5.0941380136393555e-06,negative,99.92815600718228
0.25,0.24752470961622494,-4.3287612827569585e-06,4.3287612827569585e-06,negative,99.92815676069925
0.25,0.24752471605564585,-3.6783797696671303e-06,3.6783797696671303e-06,negative,99.92815740101749
0.25,0.24752472152756586,-3.1257158505937465e-06,3.1257158505937465e-06,negative,99.9281579451407
0.25,0.24752472617734872,-2.656087780827941e-06,2.656087780827941e-06,negative,99.92815840751888
0.25,0.24752473012851767,-2.2570197177884746e-06,2.2570197177884746e-06,negative,99.92815880043183
0.25,0.247524733486037,-1.9179102617172884e-06,1.9179102617172884e-06,negative,99.92815913431492
0.25,0.24752473633910063,-1.629750836507077e-06,1.629750836507077e-06,negative,99.92815941803612
0.25,0.24752473876350128,-1.3848863700260998e-06,1.3848863700260998e-06,negative,99.92815965913124
0.25,0.24752474082364403,-1.1768119545507758e-06,1.1768119545507758e-06,negative,99.92815986400414
0.25,0.24752474257425744,-9.999999983634247e-07,9.999999983634247e-07,negative,99.92816003809666
0.25,0.2475247623762376,9.999999983634247e-07,9.999999983634247e-07,positive,99.91729524359592
0.25,0.24752476354375544,1.1179192993537908e-06,1.1179192993537908e-06,positive,99.91729540118135
0.25,0.24752476484894617,1.249743561970722e-06,1.249743561970722e-06,positive,99.9172955773491
0.25,0.24752476630804404,1.3971124479539347e-06,1.3971124479539347e-06,positive,99.91729577429044
0.25,0.24752476793919775,1.561858971044222e-06,1.561858971044222e-06,positive,99.91729599445497
0.25,0.24752476976269594,1.7460322876417029e-06,1.7460322876417029e-06,positive,99.91729624058112
0.25,0.24752477180121976,1.951923196408252e-06,1.951923196408252e-06,positive,99.91729651573034
0.25,0.24752477408012488,2.1820926132676353e-06,2.1820926132676353e-06,positive,99.91729682332493
0.25,0.24752477662775693,2.4394034481289935e-06,2.4394034481289935e-06,positive,99.91729716719081
0.25,0.24752477947580392,2.727056194196119e-06,2.727056194196119e-06,positive,99.91729755160515
0.25,0.24752478265969063,3.0486287538877942e-06,3.0486287538877942e-06,positive,99.91729798134935
0.25,0.2475247862190191,3.4081209276948366e-06,3.4081209276948366e-06,positive,99.91729846176868
0.25,0.247524790198061,3.8100041610533844e-06,3.8100041610533844e-06,positive,99.91729899883869
0.25,0.2475247946463088,4.259277188722892e-06,4.259277188722892e-06,positive,99.9172995992396
0.25,0.24752479961909082,4.7615281717483696e-06,4.7615281717483696e-06,positive,99.91730027043934
0.25,0.24752480517825987,5.323004246271542e-06,5.323004246271542e-06,positive,99.91730102078647
0.25,0.2475248113929622,5.950689181410972e-06,5.950689181410972e-06,positive,99.91730185961394
0.25,0.24752481834049792,6.652390287520428e-06,6.652390287520428e-06,positive,99.91730279735533
0.25,0.24752482610728216,7.436835498531051e-06,7.436835498531051e-06,positive,99.91730384567447
0.25,0.24752483478992018,8.313781938440485e-06,8.313781938440485e-06,positive,99.91730501761059
0.25,0.2475248444964088,9.29413728645304e-06,9.29413728645304e-06,positive,99.91730632774052
0.25,0.24752485534747976,1.0390095455115082e-05,1.0390095455115082e-05,positive,99.91730779235992
0.25,0.24752486747810143,1.1615288242339302e-05,1.1615288242339302e-05,positive,99.91730942968611
0.25,0.2475248810391575,1.2984954906869507e-05,1.2984954906869507e-05,positive,99.91731126008445
0.25,0.24752489619932386,1.4516131709996267e-05,1.4516131709996267e-05,positive,99.91731330632186
0.25,0.24752491314716638,1.6227863803841616e-05,1.6227863803841616e-05,positive,99.91731559384985
0.25,0.24752493209348667,1.81414421529525e-05,1.81414421529525e-05,positive,99.91731815112122
0.25,0.2475249532739438,2.028066832249216e-05,2.028066832249216e-05,positive,99.91732100994383
0.25,0.24752497695198558,2.2672150543634554e-05,2.2672150543634554e-05,positive,99.9173242058762
0.25,0.24752500342212555,2.5345634679929765e-05,2.5345634679929765e-05,positive,99.91732777867001
0.25,0.24752503301360584,2.8334374189142965e-05,2.8334374189142965e-05,positive,99.91733177276434
0.25,0.24752506609449282,3.1675543774589814e-05,3.1675543774589814e-05,positive,99.91733623783836
0.25,0.24752510307625486,3.54107017397355e-05,3.54107017397355e-05,positive,99.91734122942951
0.25,0.2475251444188804,3.9586306921357704e-05,3.9586306921357704e-05,positive,99.9173468096239
0.25,0.24752519063659945,4.425429654286732e-05,4.425429654286732e-05,positive,99.91735304782883
0.25,0.24752524230427958,4.947273223532296e-05,4.947273223532296e-05,positive,99.91736002163589
0.25,0.2475253000645764,5.530652221530394e-05,5.530652221530394e-05,positive,99.91736781778616
0.25,0.247525364635927,6.182822862577119e-05,6.182822862577119e-05,positive,99.91737653324894
0.25,0.24752543682148614,6.911897009853642e-05,6.911897009853642e-05,positive,99.91738627642795
0.25,0.2475255175191159,7.726943070274244e-05,7.726943070274244e-05,positive,99.91739716850941
0.25,0.2475256077325537,8.63809879225744e-05,8.63809879225744e-05,positive,99.91740934496956
0.25,0.247525708583897,9.656697359528044e-05,9.656697359528044e-05,positive,99.91742295725945
0.25,0.24752582132756015,0.00010795408357466878,0.00010795408357466878,positive,99.91743817468863
0.25,0.24752594736587719,0.0001206839535949915,0.0001206839535949915,positive,99.9174551865309
0.25,0.24752608826654443,0.0001349149209861627,0.0001349149209861627,positive,99.91747420437834
0.25,0.24752624578211976,0.00015082399409394097,0.00015082399409394097,positive,99.91749546477283
0.25,0.24752642187182156,0.0001686090539765323,0.0001686090539765323,positive,99.91751923214787
0.25,0.24752661872589785,0.00018849131568021772,0.00018849131568021772,positive,99.91754580211733
0.25,0.24752683879286907,0.00021071807977612953,0.00021071807977612953,positive,99.91757550515172
0.25,0.24752708480998367,0.00023556580834860425,0.00023556580834860425,positive,99.9149893459175
0.25,0.24752735983726426,0.00026334356368895676,0.00026334356368895676,positive,99.90500733284492
0.25,0.24752766729556946,0.0002943968525137574,0.0002943968525137574,positive,99.89385877238671
0.25,0.24752801100914293,0.00032911192343387915,0.00032911192343387915,positive,99.88140871068934
0.25,0.24752839525318052,0.0003679205712314739,0.0003679205712314739,positive,99.86748141434916
0.25,0.24752882480700625,0.0004113055076304676,0.0004113055076304676,positive,99.85190662298847
0.25,0.2475293050135187,0.0004598063653871181,0.0004598063653871181,positive,99.83450810878152
0.25,0.24752984184564714,0.0005140264103609145,0.0005140264103609145,positive,99.81505790626602
0.25,0.24753044198064464,0.0005746400451078791,0.0005746400451078791,positive,99.79329146696554
0.25,0.24753111288314134,0.0006424011972727706,0.0006424011972727706,positive,99.76896740046624
0.25,0.24753186289799106,0.0007181526970967437,0.0007181526970967437,positive,99.74178770146032
0.25,0.24753270135406724,0.0008028367607915172,0.0008028367607915172,positive,99.7114181142051
0.25,0.24753363868029749,0.0008975067100447407,0.0008975067100447407,positive,99.67747966294034
0.25,0.2475346865353811,0.0010033400734910138,0.0010033400734910138,positive,99.63955282349723
0.25,0.24753585795280322,0.001121653233124857,0.001121653233124857,positive,99.5971706712339
0.25,0.24753716750294838,0.0012539177977855022,0.0012539177977855022,positive,99.54981206188845
0.25,0.24753863147433056,0.0014017789073861359,0.0014017789073861359,positive,99.49689544698067
0.25,0.24754026807619414,0.0015670756956076616,0.0015670756956076616,positive,99.43777200656669
0.25,0.24754209766500468,0.001751864165471246,0.001751864165471246,positive,99.3717180451947
0.25,0.24754414299764796,0.0019584427624419545,0.0019584427624419545,positive,99.29792655507997
0.25,0.24754642951448583,0.002189380963066875,0.002189380963066875,positive,99.21549790528317
0.25,0.2475489856557898,0.0024475512347699267,0.0024475512347699267,positive,99.12342951600553
0.25,0.24755184321548834,0.002736164764320935,0.002736164764320935,positive,99.02060452286854
0.25,0.2475550377366277,0.003058811399396799,0.003058811399396799,positive,98.90577923426432
0.25,0.2475586089534652,0.0034195042999840674,0.0034195042999840674,positive,98.77756938852968
0.25,0.24756260128569418,0.0038227298551119083,0.0038227298551119083,positive,98.63443502493165
0.25,0.24756706439094694,0.004273503485641166,0.004273503485641166,positive,98.47466397231864
0.25,0.24757205378244923,0.004777432027371926,0.004777432027371926,positive,98.29635377807698
0.25,0.24757763151950737,0.0053407834702446,0.0053407834702446,positive,98.09739217196928
0.25,0.24758386697941787,0.0059705649212027576,0.0059705649212027576,positive,97.87543567590083
0.25,0.24759083772039925,0.006674609760324325,0.006674609760324325,positive,97.62788651742562
0.25,0.2475986304462812,0.007461675074398349,0.007461675074398349,positive,97.35186811769776
0.25,0.24760734208494817,0.00834155057976463,0.00834155057976463,positive,97.04419857088433
0.25,0.24761708099395296,0.009325180389248044,0.009325180389248044,positive,96.70136242607398
0.25,0.2476279683082953,0.010424799137824828,0.010424799137824828,positive,96.31948114574142
0.25,0.24764013944712926,0.011654084160053244,0.011654084160053244,positive,95.8942822215057
0.25,0.24765374579814087,0.013028325612225491,0.013028325612225491,positive,95.42106598776826
0.25,0.24766895660054616,0.014564616655161674,0.014564616655161674,positive,94.89467456179807
0.25,0.24768596105013116,0.01628206606324684,0.01628206606324684,positive,94.30945736784744
0.25,0.24770497065251676,0.018202035904191293,0.018202035904191293,positive,93.65923779334106
0.25,0.2477262218539185,0.020348407245767215,0.020348407245767215,positive,92.93728240687436
0.25,0.2477499789821244,0.02274787719456225,0.02274787719456225,positive,92.13627055143469
0.25,0.24777653753427029,0.025430290961296988,0.025430290961296988,positive,91.24826294153267
0.25,0.24780622785230766,0.02842901308307343,0.02842901308307343,positive,90.2646867812892
0.25,0.24783941923187977,0.03178134241985664,0.03178134241985664,positive,89.17630792339713
0.25,0.24787652451571374,0.035528976087087064,0.035528976087087064,positive,87.97321634656416
0.25,0.24791800522866247,0.03971852809490986,0.03971852809490986,positive,86.64482752772753
0.25,0.24796437731826654,0.04440210914491887,0.04440210914491887,positive,85.1798688086132
0.25,0.24801621757223957,0.04963797479619742,0.04963797479619742,positive,83.5663696015894
0.25,0.24807417079269914,0.05549125006261166,0.05549125006261166,positive,81.79169043075865
0.25,0.2481389578163772,0.062034739454097876,0.062034739454097876,positive,79.84247120534944
0.5,0.3960396039603964,-10.0,10.0,negative,84.39536092910203
0.5,0.410915501395184,-8.497534359086444,8.497534359086444,negative,84.55320339456279
0.5,0.42355634635261946,-7.22080901838546,7.22080901838546,negative,84.73537811537152
0.5,0.4342979477879887,-6.135907273413168,6.135907273413168,negative,84.94503573461178
0.5,0.4434256605148548,-5.214008287999682,5.214008287999682,negative,85.18566905653931
0.5,0.45118196576649644,-4.430621457583877,4.430621457583877,negative,85.46086814149706
0.5,0.45777291280403515,-3.7649358067924643,3.7649358067924643,negative,85.7742455114657
0.5,0.46337359269507555,-3.199267137797384,3.199267137797384,negative,86.12933313787933
0.5,0.4681327896759116,-2.718588242732941,2.718588242732941,negative,86.5293493491275
0.5,0.47217693366254304,-2.31012970008316,2.31012970008316,negative,86.9771828908296
0.5,0.47561345891049245,-1.9630406500402733,1.9630406500402733,negative,87.474792054044
0.5,0.47853365804752424,-1.6681005372000584,1.6681005372000584,negative,87.57710338334194
0.5,0.4810151072977545,-1.4174741629268046,1.4174741629268046,negative,87.59312464800976
0.5,0.4831237273241705,-1.2045035402587831,1.2045035402587831,negative,87.61331692649911
0.5,0.4849155344366433,-1.0235310218990303,1.0235310218990303,negative,87.63919014465088
0.5,0.48643812868695274,-0.8697490026177799,0.8697490026177799,negative,87.67226531657843
0.5,0.48773195838264777,-0.7390722033525803,0.7390722033525803,negative,87.71437581617137
0.5,0.48883139461204533,-0.6280291441834263,0.6280291441834263,negative,87.76750710828759
0.5,0.4897656443255383,-0.533669923120634,0.533669923120634,negative,87.83381519806281
0.5,0.49055952622957566,-0.45348785081286086,0.45348785081286086,negative,87.91551844411717
0.5,0.4912341301052371,-0.38535285937105673,0.38535285937105673,negative,88.01473093867625
0.5,0.4918073770664577,-0.3274549162877716,0.3274549162877716,negative,88.133154852322
0.5,0.49229449564137906,-0.2782559402207162,0.2782559402207162,negative,88.271877451232
0.5,0.4927084263241135,-0.23644894126453847,0.23644894126453847,negative,88.43360811099417
0.5,0.49306016534399505,-0.20092330025650434,0.20092330025650434,negative,88.61855909263376
0.5,0.49335905678468245,-0.1707352647470734,0.1707352647470734,negative,88.8723139972371
0.5,0.4936130408133704,-0.1450828778495966,0.1450828778495966,negative,89.24481925757146
0.5,0.4938288646144138,-0.12328467394421105,0.12328467394421105,negative,89.72070588671382
0.5,0.4940122616309014,-0.1047615752789625,0.1047615752789625,negative,90.28122777709189
0.5,0.49416810387579696,-0.08902150854450706,0.08902150854450706,negative,90.9057536751542
0.5,0.4943005313588568,-0.07564633275546155,0.07564633275546155,negative,91.57314851235571
0.5,0.4944130620675956,-0.0642807311728435,0.0642807311728435,negative,92.26308989030404
0.5,0.4945086854239917,-0.05462277217684017,0.05462277217684017,negative,92.95713504314055
0.5,0.4945899416996424,-0.04641588833612448,0.04641588833612448,negative,93.63939242310391
0.5,0.4946589894990656,-0.039442060594376965,0.039442060594376965,negative,94.2969443272795
0.5,0.49471766310386744,-0.03351602650939268,0.03351602650939268,negative,94.92000091948935
0.5,0.49476752120114503,-0.028480358684355268,0.028480358684355268,negative,95.5016865351048
0.5,0.49480988829061445,-0.024201282647942166,0.024201282647942166,negative,96.03782580683826
0.5,0.4948458898704606,-0.020565123083482535,0.020565123083482535,negative,96.52647823977505
0.5,0.49487648233663295,-0.01747528400007254,0.01747528400007254,negative,96.96753352360125
0.5,0.4949024783898758,-0.014849682622548651,0.014849682622548651,negative,97.36228738136558
0.5,0.494924568625439,-0.012618568830662414,0.012618568830662414,negative,97.71300977740671
0.5,0.4949433398790089,-0.01072267222010485,0.01072267222010485,negative,98.0226647312399
0.5,0.4949592908162262,-0.009111627561155832,0.009111627561155832,negative,98.29454987344108
0.5,0.4949728451799326,-0.007742636826808563,0.007742636826808563,negative,98.53216382396104
0.5,0.4949843630470636,-0.006579332246579052,0.006579332246579052,negative,98.7389725122022
0.5,0.4949941503942325,-0.0055908101825164125,0.0055908101825164125,negative,98.91835125664824
0.5,0.4950024672261178,-0.004750810162104119,0.004750810162104119,negative,99.07346966095277
0.5,0.4950095344825881,-0.004037017258600188,0.004037017258600188,negative,99.20726220477806
0.5,0.4950155399080563,-0.0034304692863163077,0.0034304692863163077,negative,99.3224102646121
0.5,0.4950206430389819,-0.002915053062828587,0.002915053062828587,negative,99.42133353389775
0.5,0.49502497944201995,-0.002477076355988936,0.002477076355988936,negative,99.50617174696444
0.5,0.4950286643154009,-0.0021049041445131496,0.0021049041445131496,negative,99.57883605463088
0.5,0.4950317955492173,-0.0017886495290575573,0.0017886495290575573,negative,99.6409985425533
0.5,0.49503445632591137,-0.0015199110829566874,0.0015199110829566874,negative,99.69413145002083
0.5,0.4950367173300494,-0.0012915496650123305,0.0012915496650123305,negative,99.73950362445316
0.5,0.4950386386260842,-0.0010974987654943686,0.0010974987654943686,negative,99.77822398044279
0.5,0.49504027125399125,-0.0009326033468859441,0.0009326033468859441,negative,99.81124381163754
0.5,0.49504165858516486,-0.0007924828983529892,0.0007924828983529892,negative,99.83938790486158
0.5,0.4950428374745963,-0.000673415065772789,0.000673415065772789,negative,99.86336607814656
0.5,0.4950438392399412,-0.0005722367659366532,0.0005722367659366532,negative,99.867380762325
0.5,0.4950446904934851,-0.000486260158005793,0.000486260158005793,negative,99.86742601847214
0.5,0.4950454138491088,-0.0004132012400148725,0.0004132012400148725,negative,99.86746449961723
0.5,0.4950460285230354,-0.0003511191734251197,0.0003511191734251197,negative,99.86749721686601
0.5,0.49504655084431654,-0.000298364724029555,0.000298364724029555,negative,99.86752503129692
0.5,0.49504699468861985,-0.00025353644939940615,0.00025353644939940615,negative,99.86754867598003
0.5,0.49504737184684156,-0.00021544346900270815,0.00021544346900270815,negative,99.86756877483157
0.5,0.4950476923383364,-0.00018307382802618187,0.00018307382802618187,negative,99.86758585874053
0.5,0.4950479646770853,-0.00015556761439050658,0.00015556761439050658,negative,99.8676003793477
0.5,0.4950481960978728,-0.00013219411484577439,0.00013219411484577439,negative,99.86761272080938
0.5,0.4950483927484822,-0.00011233240329922051,0.00011233240329922051,negative,99.86780085944402
0.5,0.49504855985301327,-9.545484566331231e-05,9.545484566331231e-05,negative,99.8676321242349
0.5,0.49504870185066263,-8.111308307690052e-05,8.111308307690052e-05,negative,99.86763970023004
0.5,0.49504882251365306,-6.892612104181264e-05,6.892612104181264e-05,negative,99.86764613864526
0.5,0.4950489250474438,-5.857020817678936e-05,5.857020817678936e-05,negative,99.867651610207
0.5,0.49504901217588476,-4.9770235639457104e-05,4.9770235639457104e-05,negative,99.86765626004392
0.5,0.49504908621357685,-4.2292428741319703e-05,4.2292428741319703e-05,negative,99.86766021151763
0.5,0.4950491491273601,-3.593813663549396e-05,3.593813663549396e-05,negative,99.86766356948296
0.5,0.4950492025885635,-3.0538555089165806e-05,3.0538555089165806e-05,negative,99.86766642306048
0.5,0.4950492480174048,-2.5950242115158153e-05,2.5950242115158153e-05,negative,99.86784358870159
0.5,0.4950492866207188,-2.2051307402293297e-05,2.2051307402293297e-05,negative,99.86767090866239
0.5,0.49504931942401753,-1.8738174230037498e-05,1.8738174230037498e-05,negative,99.86767265977217
0.5,0.49504934729873334,-1.5922827936165675e-05,1.5922827936165675e-05,negative,99.8676741478204
0.5,0.4950493709853689,-1.353047774266263e-05,1.353047774266263e-05,negative,99.86767541232102
0.5,0.4950493911131688,-1.1497569953888883e-05,1.1497569953888883e-05,negative,99.86767648685391
0.5,0.4950494082168359,-9.77009957381373e-06,9.77009957381373e-06,negative,99.86767739995574
0.5,0.4950494227507358,-8.302175684704622e-06,8.302175684704622e-06,negative,99.86767817587715
0.5,0.49504943510096727,-7.054802306782929e-06,7.054802306782929e-06,negative,99.86767883522622
0.5,0.49504944559561875,-5.994842506851249e-06,5.994842506851249e-06,negative,99.86767939551557
0.5,0.495049454513485,-5.094138018080248e-06,5.094138018080248e-06,negative,99.86767987162712
0.5,0.4950494620914725,-4.328761278316066e-06,4.328761278316066e-06,negative,99.86768027620727
0.5,0.4950494685308934,-3.6783797696671303e-06,3.6783797696671303e-06,negative,99.86768062000259
0.5,0.4950494740028134,-3.1257158461528544e-06,3.1257158461528544e-06,negative,99.86768091214529
0.5,0.4950494786525962,-2.656087785268833e-06,2.656087785268833e-06,negative,99.86768116039553
0.5,0.4950494826037652,-2.2570197177884746e-06,2.2570197177884746e-06,negative,99.8676813713478
0.5,0.4950494859612846,-1.9179102572763963e-06,1.9179102572763963e-06,negative,99.86768155060575
0.5,0.49504948881434824,-1.6297508320661848e-06,1.6297508320661848e-06,negative,99.86768170293116
0.5,0.4950494912387488,-1.384886374466992e-06,1.384886374466992e-06,negative,99.86768183237051
0.5,0.49504949329889153,-1.1768119545507758e-06,1.1768119545507758e-06,negative,99.86768194236222
0.5,0.49504949504950496,-1.0000000028043168e-06,1.0000000028043168e-06,negative,99.86768203582821
0.5,0.4950495148514852,1.0000000028043168e-06,1.0000000028043168e-06,positive,99.8524266401259
0.5,0.4950495161753669,1.133712057566076e-06,1.133712057566076e-06,positive,99.85242671960329
0.5,0.4950495176762677,1.2853030373349885e-06,1.2853030373349885e-06,positive,99.85242680970781
0.5,0.495049519377857,1.4571635542637346e-06,1.4571635542637346e-06,positive,99.85242691186038
0.5,0.49504952130696933,1.6520039025635983e-06,1.6520039025635983e-06,positive,99.85242702767194
0.5,0.4950495234940272,1.8728967443593158e-06,1.8728967443593158e-06,positive,99.85242715896894
0.5,0.49504952597352114,2.123325630876146e-06,2.123325630876146e-06,positive,99.85242730782193
0.5,0.4950495287845533,2.4072398829844217e-06,2.4072398829844217e-06,positive,99.85242747657834
0.5,0.49504953197145435,2.72911688803391e-06,2.72911688803391e-06,positive,99.85242766789953
0.5,0.49504953558448256,3.0940327366835273e-06,3.0940327366835273e-06,positive,99.85242788480268
0.5,0.49504953968061616,3.50774223001339e-06,3.50774223001339e-06,positive,99.85242813070838
0.5,0.49504954432445225,3.976769678004658e-06,3.976769678004658e-06,positive,99.85242840949465
0.5,0.49504954958922526,4.508511750600535e-06,4.508511750600535e-06,positive,99.85242872555796
0.5,0.4950495555579619,5.111354148823484e-06,5.111354148823484e-06,positive,99.85242908388278
0.5,0.4950495623247906,5.794803845660133e-06,5.794803845660133e-06,positive,99.85242949011995
0.5,0.49504956999642596,6.5696390194603064e-06,6.5696390194603064e-06,positive,99.85242995067594
0.5,0.49504957869385147,7.448078997995848e-06,7.448078997995848e-06,positive,99.85243047281377
0.5,0.49504958855422765,8.443976993177701e-06,8.443976993177701e-06,positive,99.85243106476776
0.5,0.4950495997330551,9.573038566301795e-06,9.573038566301795e-06,positive,99.85243173587308
0.5,0.49504961240662665,1.0853069287719602e-05,1.0853069287719602e-05,positive,99.85243249671332
0.5,0.49504962677480757,1.230425556109087e-05,1.230425556109087e-05,positive,99.85243335928702
0.5,0.49504964306418753,1.3949482937647466e-05,1.3949482937647466e-05,positive,99.8524343371972
0.5,0.49504966153165403,1.5814697054139572e-05,1.5814697054139572e-05,positive,99.85243544586574
0.5,0.49504968246844366,1.792931280775185e-05,1.792931280775185e-05,positive,99.8524367027766
0.5,0.4950497062047345,2.0326678180637785e-05,2.0326678180637785e-05,positive,99.85243812775157
0.5,0.4950497331148538,2.304460022806162e-05,2.304460022806162e-05,positive,99.85243974326282
0.5,0.49504976362318054,2.6125941232635433e-05,2.6125941232635433e-05,positive,99.85244157478733
0.5,0.4950497982108386,2.9619294696914372e-05,2.9619294696914372e-05,positive,99.85244365120863
0.5,0.49504983742328373,3.3579751654855394e-05,3.3579751654855394e-05,positive,99.85244600527237
0.5,0.49504988187890575,3.806976947906562e-05,3.806976947906562e-05,positive,99.85244867410266
0.5,0.49504993227878064,4.3160156844024456e-05,4.3160156844024456e-05,positive,99.85245169978754
0.5,0.49504998941772665,4.893119038840172e-05,4.893119038840172e-05,positive,99.85245513004266
0.5,0.49505005419683895,5.547388073345891e-05,5.547388073345891e-05,positive,99.85245901896391
0.5,0.4950501276377,6.289140769943934e-05,6.289140769943934e-05,positive,99.85246342788038
0.5,0.4950502108984899,7.130074747507845e-05,7.130074747507845e-05,positive,99.85246842632156
0.5,0.4950503052922517,8.083451741747211e-05,8.083451741747211e-05,positive,99.85247409311381
0.5,0.49505041230759794,9.164306739251093e-05,9.164306739251093e-05,positive,99.85248051762352
0.5,0.4950505336321868,0.00010389685086487114,0.00010389685086487114,positive,99.8524878011664
0.5,0.49505067117933654,0.00011778911298776549,0.00011778911298776549,positive,99.85249605860514
0.5,0.49505082711819925,0.00013353893812073685,0.00013353893812073685,positive,99.8525054201609
0.5,0.49505100390796875,0.00015139470484371086,0.00015139470484371086,positive,99.85251603346683
0.5,0.4950512043366629,0.00017163800294817182,0.00017163800294817182,positive,99.85252806589627
0.5,0.4950514315650909,0.00019458807417827088,0.00019458807417827088,positive,99.8525417072021
0.5,0.4950516891767004,0.00022060684673697118,0.00022060684673697118,positive,99.85255717250922
0.5,0.49505198123408933,0.00025010464302255373,0.00025010464302255373,positive,99.85257470570697
0.5,0.4950523123430739,0.00028354665046137587,0.00028354665046137587,positive,99.85259458329507
0.5,0.49505268772532335,0.0003214602576573367,0.0003214602576573367,positive,99.85261711874412
0.5,0.49505311330070734,0.0003644433714367081,0.0003644433714367081,positive,99.85264266743859
0.5,0.4950535957806532,0.0004131738459722826,0.0004131738459722826,positive,99.85267163228123
0.5,0.49505414277398735,0.0004684201727211973,0.0004684201727211973,positive,99.85270447004642
0.5,0.4950547629069279,0.0005310535997171702,0.0005310535997171702,positive,99.85274169858303
0.5,0.4950554659591224,0.0006020618713620273,0.0006020618713620273,positive,99.85278390498068
0.5,0.4950562630178753,0.000682564805405408,0.000682564805405408,positive,99.85283175482694
0.5,0.49505716665299726,0.0007738319527206299,0.0007738319527206299,positive,99.85288600270307
0.5,0.4950581911150343,0.0008773026184627529,0.0008773026184627529,positive,99.84178913199942
0.5,0.4950593525600024,0.0009946085602408096,0.0009946085602408096,positive,99.82071985543716
0.5,0.4950606693041717,0.0011275997213378059,0.0011275997213378059,positive,99.79683827678909
0.5,0.49506216211291837,0.0012783734047516805,0.0012783734047516805,positive,99.76977184631886
0.5,0.4950638545282002,0.001449307348213585,0.001449307348213585,positive,99.73909010227875
0.5,0.49506577323981843,0.0016430972216596787,0.0016430972216596787,positive,99.70431536095121
0.5,0.4950679485063228,0.0018627991386033283,0.0018627991386033283,positive,99.66489631070236
0.5,0.49507041463219603,0.002111877851795903,0.002111877851795903,positive,99.62023396499815
0.5,0.495073210508844,0.0023942613932437327,0.0023942613932437327,positive,99.56963890773687
0.5,0.49507638022792266,0.0027144030201853393,0.0027144030201853393,positive,99.51231264594664
0.5,0.49507997377667395,0.003077351444069631,0.003077351444069631,positive,99.44736096959213
0.5,0.49508404782623733,0.003488830449969184,0.003488830449969184,positive,99.37377554855878
0.5,0.495088666625367,0.003955329162064217,0.003955329162064217,positive,99.29041745140235
0.5,0.4950939030136504,0.004484204378689698,0.004484204378689698,positive,99.19601420897187
0.5,0.4950998395702067,0.005083796590872343,0.005083796590872343,positive,99.08911341233386
0.5,0.49510656991597896,0.005763561513871827,0.005763561513871827,positive,98.96805723225212
0.5,0.4951142001901598,0.006534219206137971,0.006534219206137971,positive,98.83099122655462
0.5,0.49512285072403206,0.0074079231272339546,0.0074079231272339546,positive,98.67580409214114
0.5,0.4951326579386225,0.00839845180086843,0.00839845180086843,positive,98.50017379931364
0.5,0.4951437764960945,0.009521426105543218,0.009521426105543218,positive,98.30143647573743
0.5,0.4951563817388083,0.010794555619639861,0.010794555619639861,positive,98.0766305906154
0.5,0.4951706724545126,0.012237917905766381,0.012237917905766381,positive,97.82238969494381
0.5,0.4951868740112756,0.013874275138832153,0.013874275138832153,positive,97.53493132467106
0.5,0.4952052419115947,0.015729433071065613,0.015729433071065613,positive,97.21002986836172
0.5,0.49522606582173306,0.01783264799503754,0.01783264799503754,positive,96.84295379796104
0.5,0.495249674139827,0.020217088122525057,0.020217088122525057,positive,96.428413073403
0.5,0.4952764391748045,0.022920356655253906,0.022920356655253906,positive,95.96050528309345
0.5,0.4953067830177881,0.025985084796591545,0.025985084796591545,positive,95.43265718265435
0.5,0.49534118419857426,0.029459604055999226,0.029459604055999226,positive,94.83756525006007
0.5,0.4953801852321655,0.033398708448713184,0.033398708448713184,positive,94.16713604610698
0.5,0.4954244011743632,0.037864518610684204,0.037864518610684204,positive,93.41242817007455
0.5,0.49547452932134856,0.04292746145620378,0.04292746145620378,positive,92.56359085453171
0.5,0.4955313602062123,0.04866738082744088,0.04866738082744088,positive,91.60981510226236
0.5,0.49559579006585464,0.0551747966513185,0.0551747966513185,positive,90.53928571599825
0.5,0.4956688349748593,0.06255233246078817,0.06255233246078817,positive,89.3391362622133
0.5,0.49575164686923745,0.07091633379298326,0.07091633379298326,positive,87.99543039764357
0.5,0.4958455317127393,0.08039870298667069,0.08039870298667069,positive,86.49313691712979
0.5,0.4959519700922202,0.09114897931423759,0.09114897931423759,positive,84.81612560400092
0.5,0.4960726405668565,0.10333669725250552,0.10333669725250552,positive,82.94715084559704
0.5,0.49620944613943263,0.1171540600826941,0.1171540600826941,positive,80.86786414452034
0.5,0.4963645442671584,0.1328189709829979,0.1328189709829979,positive,78.55876885823739
0.5,0.49654038088529506,0.1505784694148021,0.1505784694148021,positive,75.99906527452941
0.5,0.4967397289801504,0.17071262699518702,0.17071262699518702,positive,73.16649479538506
0.5,0.49696573231974783,0.19353896429453135,0.19353896429453135,positive,70.03663943325692
0.5,0.49722195503181493,0.21941745821330982,0.21941745821330982,positive,66.58200367238382
0.5,0.49751243781094534,0.24875621890547794,0.24875621890547794,positive,62.76976031365127
0.75,0.6435643564356439,-10.0,10.0,negative,93.47361736735745
0.75,0.6584402538704316,-8.497534359086444,8.497534359086444,negative,93.47440573214476
0.75,0.671081098827867,-7.22080901838546,7.22080901838546,negative,93.47528109252116
0.75,0.6818227002632362,-6.135907273413168,6.135907273413168,negative,93.47635108475627
0.75,0.6909504129901024,-5.214008287999682,5.214008287999682,negative,93.47773964754154
0.75,0.698706718241744,-4.430621457583877,4.430621457583877,negative,93.47957954231418
0.75,0.7052976652792827,-3.7649358067924643,3.7649358067924643,negative,93.48208119374182
0.75,0.710898345170323,-3.199267137797393,3.199267137797393,negative,93.48550852799728
0.75,0.7156575421511592,-2.718588242732932,2.718588242732932,negative,93.49022041459104
0.75,0.7197016861377906,-2.31012970008316,2.31012970008316,negative,93.49660214879863
0.75,0.72313821138574,-1.9630406500402733,1.9630406500402733,negative,93.50514208974097
0.75,0.7260584105227718,-1.6681005372000584,1.6681005372000584,negative,93.51651177712945
0.75,0.7285398597730021,-1.4174741629267957,1.4174741629267957,negative,93.53141386173381
0.75,0.730648479799418,-1.2045035402587831,1.2045035402587831,negative,93.55068176201722
0.75,0.7324402869118909,-1.0235310218990303,1.0235310218990303,negative,93.57516064472915
0.75,0.7339628811622002,-0.8697490026177888,0.8697490026177888,negative,93.60566122731977
0.75,0.7352567108578953,-0.7390722033525714,0.7390722033525714,negative,93.64287759443103
0.75,0.7363561470872929,-0.6280291441834174,0.6280291441834174,negative,93.68784737724003
0.75,0.7372903968007859,-0.5336699231206251,0.5336699231206251,negative,93.75246747592627
0.75,0.7380842787048232,-0.45348785081286086,0.45348785081286086,negative,93.8389421672648
0.75,0.7387588825804846,-0.38535285937105673,0.38535285937105673,negative,93.99109758431158
0.75,0.7393321295417052,-0.3274549162877716,0.3274549162877716,negative,94.20795069435721
0.75,0.7398192481166266,-0.2782559402207162,0.2782559402207162,negative,94.48047225941204
0.75,0.740233178799361,-0.23644894126453847,0.23644894126453847,negative,94.79777364335347
0.75,0.7405849178192425,-0.20092330025651323,0.20092330025651323,negative,95.14796410872201
0.75,0.74088380925993,-0.1707352647470734,0.1707352647470734,negative,95.51905456348598
0.75,0.7411377932886178,-0.14508287784960547,0.14508287784960547,negative,95.89971686082154
0.75,0.7413536170896613,-0.12328467394421105,0.12328467394421105,negative,96.27983102465791
0.75,0.7415370141061489,-0.1047615752789625,0.1047615752789625,negative,96.650912731802
0.75,0.7416928563510445,-0.08902150854450706,0.08902150854450706,negative,97.00623334200077
0.75,0.7418252838341044,-0.07564633275546155,0.07564633275546155,negative,97.3408712077133
0.75,0.7419378145428431,-0.0642807311728435,0.0642807311728435,negative,97.65153825711839
0.75,0.7420334378992393,-0.05462277217684017,0.05462277217684017,negative,97.93640745565551
0.75,0.7421146941748898,-0.04641588833612448,0.04641588833612448,negative,98.19483353510974
0.75,0.7421837419743131,-0.039442060594376965,0.039442060594376965,negative,98.4271135794001
0.75,0.742242415579115,-0.03351602650939268,0.03351602650939268,negative,98.63422341100245
0.75,0.7422922736763925,-0.02848035868436415,0.02848035868436415,negative,98.81762843972591
0.75,0.742334640765862,-0.024201282647942166,0.024201282647942166,negative,98.97908244536089
0.75,0.7423706423457082,-0.020565123083482535,0.020565123083482535,negative,99.12048281983657
0.75,0.7424012348118805,-0.01747528400007254,0.01747528400007254,negative,99.24378961758727
0.75,0.7424272308651233,-0.014849682622548651,0.014849682622548651,negative,99.3509185172181
0.75,0.7424493211006865,-0.012618568830662414,0.012618568830662414,negative,99.44368965386256
0.75,0.7424680923542564,-0.01072267222010485,0.01072267222010485,negative,99.52379937924248
0.75,0.7424840432914738,-0.009111627561155832,0.009111627561155832,negative,99.5928171299776
0.75,0.7424975976551801,-0.007742636826817445,0.007742636826817445,negative,99.65215512873684
0.75,0.7425091155223111,-0.006579332246579052,0.006579332246579052,negative,99.70308088273632
0.75,0.7425189028694801,-0.0055908101825164125,0.0055908101825164125,negative,99.74672431304005
0.75,0.7425272197013654,-0.004750810162104119,0.004750810162104119,negative,99.78407878365394
0.75,0.7425342869578356,-0.004037017258600188,0.004037017258600188,negative,99.80732328360703
0.75,0.7425402923833039,-0.003430469286307426,0.003430469286307426,negative,99.80752133841264
0.75,0.7425453955142295,-0.002915053062828587,0.002915053062828587,negative,99.80768970737958
0.75,0.7425497319172675,-0.002477076355988936,0.002477076355988936,negative,99.80783290990519
0.75,0.7425534167906485,-0.002104904144504268,0.002104904144504268,negative,99.8079548675482
0.75,0.7425565480244648,-0.0017886495290575573,0.0017886495290575573,negative,99.80805857384941
0.75,0.7425592088011589,-0.0015199110829566874,0.0015199110829566874,negative,99.80814683691104
0.75,0.7425614698052969,-0.0012915496650123305,0.0012915496650123305,negative,99.80822190516831
0.75,0.7425633911013317,-0.0010974987654943686,0.0010974987654943686,negative,99.8082859090165
0.75,0.7425650237292388,-0.0009326033468770623,0.0009326033468770623,negative,99.8083401614006
0.75,0.7425664110604123,-0.000792482898361871,0.000792482898361871,negative,99.80838634022983
0.75,0.7425675899498438,-0.000673415065772789,0.000673415065772789,negative,99.8084258517189
0.75,0.7425685917151887,-0.0005722367659366532,0.0005722367659366532,negative,99.80845892727422
0.75,0.7425694429687326,-0.000486260158005793,0.000486260158005793,negative,99.80848727841112
0.75,0.7425701663243564,-0.0004132012400148725,0.0004132012400148725,negative,99.8085113767231
0.75,0.742570780998283,-0.0003511191734162379,0.0003511191734162379,negative,99.80853185928461
0.75,0.7425713033195641,-0.000298364724029555,0.000298364724029555,negative,99.80854954505463
0.75,0.7425717471638673,-0.00025353644940828793,0.00025353644940828793,negative,99.80856406365236
0.75,0.7425721243220891,-0.00021544346900270815,0.00021544346900270815,negative,99.80857663818782
0.75,0.742572444813584,-0.00018307382801730008,0.00018307382801730008,negative,99.80858732478637
0.75,0.7425727171523328,-0.00015556761439050658,0.00015556761439050658,negative,99.80859640673083
0.75,0.7425729485731204,-0.00013219411484577439,0.00013219411484577439,negative,99.80860412484529
0.75,0.7425731452237297,-0.00011233240329922051,0.00011233240329922051,negative,99.80861068384576
0.75,0.7425733123282607,-9.54548456721941e-05,9.54548456721941e-05,negative,99.8086162577445
0.75,0.7425734543259102,-8.111308307690052e-05,8.111308307690052e-05,negative,99.80862099444805
0.75,0.7425735749889006,-6.892612104181264e-05,6.892612104181264e-05,negative,99.80862501966887
0.75,0.7425736775226913,-5.857020817678936e-05,5.857020817678936e-05,negative,99.80862844025171
0.75,0.7425737646511323,-4.9770235639457104e-05,4.9770235639457104e-05,negative,99.80863134700311
0.75,0.7425738386888243,-4.229242875020149e-05,4.229242875020149e-05,negative,99.80863381709695
0.75,0.7425739016026076,-3.593813663549396e-05,3.593813663549396e-05,negative,99.80863591611947
0.75,0.7425739550638111,-3.053855508028402e-05,3.053855508028402e-05,negative,99.80863769980853
0.75,0.7425740004926523,-2.5950242115158153e-05,2.5950242115158153e-05,negative,99.80863921553144
0.75,0.7425740390959663,-2.2051307402293297e-05,2.2051307402293297e-05,negative,99.80864050354174
0.75,0.742574071899265,-1.8738174230037498e-05,1.8738174230037498e-05,negative,99.80864159804699
0.75,0.7425740997739808,-1.592282794504746e-05,1.592282794504746e-05,negative,99.80864252811674
0.75,0.7425741234606165,-1.353047774266263e-05,1.353047774266263e-05,negative,99.80864331845413
0.75,0.7425741435884163,-1.1497569953888883e-05,1.1497569953888883e-05,negative,99.80864399005127
0.75,0.7425741606920835,-9.77009957381373e-06,9.77009957381373e-06,negative,99.80864456074711
0.75,0.7425741752259833,-8.302175684704622e-06,8.302175684704622e-06,negative,99.8086450457006
0.75,0.7425741875762149,-7.054802306782929e-06,7.054802306782929e-06,negative,99.80864545779353
0.75,0.7425741980708663,-5.994842506851249e-06,5.994842506851249e-06,negative,99.80864577055125
0.75,0.7425742069887326,-5.094138018080248e-06,5.094138018080248e-06,negative,99.80864640143824
0.75,0.74257421456672,-4.328761278316066e-06,4.328761278316066e-06,negative,99.80864665429971
0.75,0.7425742210061409,-3.6783797696671303e-06,3.6783797696671303e-06,negative,99.80864639680135
0.75,0.7425742264780609,-3.1257158461528544e-06,3.1257158461528544e-06,negative,99.80864694965148
0.75,0.7425742311278437,-2.656087785268833e-06,2.656087785268833e-06,negative,99.80864696775484
0.75,0.7425742350790128,-2.2570197089066904e-06,2.2570197089066904e-06,negative,99.80864709959678
0.75,0.7425742384365321,-1.9179102572763963e-06,1.9179102572763963e-06,negative,99.80864721163006
0.75,0.7425742412895957,-1.6297508320661848e-06,1.6297508320661848e-06,negative,99.80864730683086
0.75,0.7425742437139963,-1.384886383348776e-06,1.384886383348776e-06,negative,99.80864738772814
0.75,0.7425742457741391,-1.1768119545507758e-06,1.1768119545507758e-06,negative,99.80864745647095
0.75,0.7425742475247524,-1.000000011686101e-06,1.000000011686101e-06,negative,99.80864751488541
0.75,0.7425742673267327,1.0000000028043168e-06,1.0000000028043168e-06,positive,99.79043112335425
0.75,0.7425742687432222,1.1430654378585854e-06,1.1430654378585854e-06,positive,99.79043117697273
0.75,0.7425742703623623,1.30659859820526e-06,1.30659859820526e-06,positive,99.79043123826217
0.75,0.7425742722131454,1.4935276837491127e-06,1.4935276837491127e-06,positive,99.79043130831997
0.75,0.7425742743287117,1.7071998836826258e-06,1.7071998836826258e-06,positive,99.79043138840065
0.75,0.7425742767469423,1.9514411686572043e-06,1.9514411686572043e-06,positive,99.79043147993806
0.75,0.7425742795111381,2.230624946975021e-06,2.230624946975021e-06,positive,99.79043158457137
0.75,0.7425742826707947,2.549750268698867e-06,2.549750268698867e-06,positive,99.79043170417405
0.75,0.7425742862824892,2.9145314073275687e-06,2.9145314073275687e-06,positive,99.79043184088778
0.75,0.7425742904108922,3.331500106895658e-06,3.331500106895658e-06,positive,99.79043199716048
0.75,0.7425742951299269,3.808122617243739e-06,3.808122617243739e-06,positive,99.79043217579043
0.75,0.7425743005240925,4.3529333382253e-06,4.3529333382253e-06,positive,99.79043237997612
0.75,0.7425743066899767,4.975687648567391e-06,4.975687648567391e-06,positive,99.79043261337374
0.75,0.7425743137379858,5.687536557275073e-06,5.687536557275073e-06,positive,99.7904328801625
0.75,0.7425743217943213,6.5012264460762255e-06,6.5012264460762255e-06,positive,99.79043318511947
0.75,0.74257433100324,7.431327233575784e-06,7.431327233575784e-06,positive,99.79043353370524
0.75,0.7425743415296366,8.494493295430092e-06,8.494493295430092e-06,positive,99.79043393216159
0.75,0.7425743535619969,9.7097616791331e-06,9.7097616791331e-06,positive,99.79043438762328
0.75,0.7425743673157719,1.1098892960248502e-05,1.1098892960248502e-05,positive,99.79043490824579
0.75,0.7425743830372367,1.2686760904046014e-05,1.2686760904046014e-05,positive,99.79043550335138
0.75,0.7425744010078997,1.4501797869215289e-05,1.4501797869215289e-05,positive,99.79043618359596
0.75,0.7425744215495436,1.657650389397253e-05,1.657650389397253e-05,positive,99.79043696116005
0.75,0.7425744450299865,1.8948028630561066e-05,1.8948028630561066e-05,positive,99.79043784996662
0.75,0.7425744718696693,2.1658836599769493e-05,2.1658836599769493e-05,positive,99.79043886593068
0.75,0.7425745025491829,2.4757467471658944e-05,2.4757467471658944e-05,positive,99.790440027244
0.75,0.7425745376178745,2.8299405325782447e-05,2.8299405325782447e-05,positive,99.79044135470114
0.75,0.7425745777036837,3.2348072052102e-05,3.2348072052102e-05,positive,99.79044287207142
0.75,0.7425746235243867,3.6975963055852064e-05,3.6975963055852064e-05,positive,99.79044460652482
0.75,0.7425746759004485,4.226594529477283e-05,4.226594529477283e-05,positive,99.7904465891184
0.75,0.7425747357697143,4.83127411410324e-05,4.83127411410324e-05,positive,99.7904488553525
0.75,0.7425748042042027,5.5224624473382474e-05,5.5224624473382474e-05,positive,99.79045144580613
0.75,0.7425748824293009,6.312535939301279e-05,6.312535939301279e-05,positive,99.79045440686389
0.75,0.742574971845707,7.2156416406344e-05,7.2156416406344e-05,positive,99.7904577915463
0.75,0.74257507405451,8.247950550099888e-05,8.247950550099888e-05,positive,99.7904616604593
0.75,0.7425751908858598,9.427947183837693e-05,9.427947183837693e-05,positive,99.79046608287942
0.75,0.7425753244317375,0.0001077676054794811,0.0001077676054794811,positive,99.79047113799426
0.75,0.7425754770834143,0.00012318542484735006,0.00012318542484735006,positive,99.79047691632023
0.75,0.7425756515742696,0.00014080900123225652,0.00014080900123225652,positive,99.79048352132365
0.75,0.7425758510287351,0.00016095390224180108,0.00016095390224180108,positive,99.79049107127298
0.75,0.7425760790182405,0.00018398084229431853,0.00018398084229431853,positive,99.79049970135682
0.75,0.7425763396251636,0.00021030214151451863,0.00021030214151451863,positive,99.79050956610438
0.75,0.7425766375159295,0.00024038910887647178,0.00024038910887647178,positive,99.79052084215249
0.75,0.7425769780245673,0.0002747804813019182,0.0002747804813019182,positive,99.79053373140817
0.75,0.7425773672482217,0.00031409207038812895,0.00031409207038812895,positive,99.79054846466427
0.75,0.7425778121563275,0.00035902778907193197,0.00035902778907193197,positive,99.79056530573139
0.75,0.742578320715405,0.0004103922559028931,0.0004103922559028931,positive,99.7905845561618
0.75,0.742578902031708,0.00046910520250520617,0.00046910520250520617,positive,99.79060656064854
0.75,0.7425795665142809,0.0005362179423684685,0.0005362179423684685,positive,99.7906317131975
0.75,0.742580326061342,0.0006129321955405964,0.0006129321955405964,positive,99.79066046418154
0.75,0.742581194273334,0.0007006216067306806,0.0007006216067306806,positive,99.79069332840464
0.75,0.7425821866964522,0.000800856341660608,0.000800856341660608,positive,99.79073089431898
0.75,0.7425833211010155,0.0009154312025661004,0.0009154312025661004,positive,99.79077383456088
0.75,0.7425846177996611,0.0010463977657693172,0.0010463977657693172,positive,99.79082291799357
0.75,0.7425861000110625,0.0011961011173067292,0.0011961011173067292,positive,99.79087902347277
0.75,0.7425877942756829,0.001367221843970872,0.001367221843970872,positive,99.79094315558112
0.75,0.7425897309310082,0.0015628240318310616,0.0015628240318310616,positive,99.79101646261326
0.75,0.74259194465477,0.0017864101317677302,0.0017864101317677302,positive,99.7852231091043
0.75,0.7425944750858848,0.0020419836743634863,0.0020419836743634863,positive,99.75460774141983
0.75,0.7425973675342278,0.002334120957003813,0.002334120957003813,positive,99.71962462253241
0.75,0.7426006737919512,0.0026680529870670806,0.0026680529870670806,positive,99.6796547387029
0.75,0.742604453060874,0.0030497591482703365,0.0030497591482703365,positive,99.63397882485091
0.75,0.7426087730125494,0.003486074267478058,0.003486074267478058,positive,99.58181051325442
0.75,0.7426137109999902,0.003984810999009283,0.003984810999009283,positive,99.52222244304443
0.75,0.7426193554427523,0.004554899717978972,0.004554899717978972,positive,99.45415306265053
0.75,0.7426258074101735,0.005206548427514353,0.005206548427514353,positive,99.37641653517889
0.75,0.7426331824311204,0.005951425543155885,0.005951425543155885,positive,99.28765392092626
0.75,0.7426416125626474,0.006802868827380262,0.006802868827380262,positive,99.18628964342588
0.75,0.7426512487546082,0.007776124215421759,0.007776124215421759,positive,99.07055070798063
0.75,0.7426622635525638,0.008888618808944346,0.008888618808944346,positive,98.93845251027261
0.75,0.7426748541873804,0.010160272925423578,0.010160272925423578,positive,98.78766922778362
0.75,0.742689246106844,0.011613856791239427,0.011613856791239427,positive,98.6155985675083
0.75,0.7427056970125261,0.013275398265131291,0.013275398265131291,positive,98.41931356770996
0.75,0.7427245014741858,0.01517464889276182,0.01517464889276182,positive,98.19542729769289
0.75,0.7427459962043329,0.017345616637616308,0.017345616637616308,positive,97.94012251047702
0.75,0.7427705660873987,0.019827174827264996,0.019827174827264996,positive,97.64908773838098
0.75,0.7427986510714732,0.02266375821879948,0.02266375821879948,positive,97.31747521379675
0.75,0.7428307540460114,0.02590615864714439,0.02590615864714439,positive,96.93980106608646
0.75,0.7428674498465668,0.0296124345032479,0.0296124345032479,positive,96.50983039543154
0.75,0.7429093955477915,0.03384895032693803,0.03384895032693803,positive,96.02057435163624
0.75,0.7429573422290082,0.038691565129829325,0.038691565129829325,positive,95.46424307797172
0.75,0.7430121484230303,0.04422699072605967,0.04422699072605967,positive,94.8320746706774
0.75,0.7430747954890409,0.05055434439312574,0.05055434439312574,positive,94.11435280474733
0.75,0.7431464051848019,0.0577869236649866,0.0577869236649866,positive,93.30020175665756
0.75,0.7432282597528374,0.06605423503656584,0.06605423503656584,positive,92.37756198793286
0.75,0.7433218248802558,0.07550431290582997,0.07550431290582997,positive,91.33315321250475
0.75,0.7434287759433292,0.08630637027624596,0.08630637027624596,positive,90.15238962739045
0.75,0.7435510280067654,0.0986538286833042,0.0986538286833042,positive,88.81932094203304
0.75,0.743690770114837,0.11276778159853547,0.11276778159853547,positive,87.31660524814113
0.75,0.743850504488388,0.12890095332718277,0.12890095332718277,positive,85.62548485114401
0.75,0.7440330913295758,0.1473422242871619,0.1473422242871619,positive,83.72578342608483
0.75,0.744241800036624,0.16842180369901766,0.16842180369901766,positive,81.59589386879375
0.75,0.7444803677456348,0.19251714230910613,0.19251714230910613,positive,79.212742116659
0.75,0.7447530662477126,0.22005969101897527,0.22005969101897527,positive,76.55169076817722
0.75,0.7450647784796148,0.2515426264410978,0.2515426264410978,positive,73.58625005166293
0.75,0.7454210859575696,0.2875296817145322,0.2875296817145322,positive,70.28742770554
0.75,0.7458283687198527,0.3286652407051183,0.3286652407051183,positive,66.62237978406164
0.75,0.7462939195676908,0.3756858763367634,0.3756858763367634,positive,62.55170371030773
0.75,0.7468260746500904,0.42943353965912906,0.42943353965912906,positive,58.023543493388374
0.75,0.7474343627308424,0.49087063581508333,0.49087063581508333,positive,52.96117662230849
0.75,0.748129675810474,0.5610972568578652,0.5610972568578652,positive,47.23236423354645
0.9,0.7920792079207924,-10.0,10.0,negative,97.05064316923627
0.9,0.8069551053555801,-8.497534359086435,8.497534359086435,negative,97.05111423963189
0.9,0.8195959503130156,-7.22080901838546,7.22080901838546,negative,97.05159613472928
0.9,0.8303375517483848,-6.135907273413168,6.135907273413168,negative,97.05210857592392
0.9,0.8394652644752508,-5.2140082879996905,5.2140082879996905,negative,97.0527088465077
0.9,0.8472215697268924,-4.430621457583877,4.430621457583877,negative,97.05344673760546
0.9,0.8538125167644313,-3.7649358067924643,3.7649358067924643,negative,97.05439554300673
0.9,0.8594131966554717,-3.199267137797375,3.199267137797375,negative,97.0556407803073
0.9,0.8641723936363076,-2.718588242732941,2.718588242732941,negative,97.05731656938575
0.9,0.8682165376229392,-2.31012970008316,2.31012970008316,negative,97.05955675312315
0.9,0.8716530628708885,-1.9630406500402733,1.9630406500402733,negative,97.06253812581578
0.9,0.8745732620079202,-1.6681005372000672,1.6681005372000672,negative,97.06644185192181
0.9,0.8770547112581505,-1.4174741629268135,1.4174741629268135,negative,97.07147851079448
0.9,0.8791633312845667,-1.2045035402587743,1.2045035402587743,negative,97.07782040035505
0.9,0.8809551383970394,-1.0235310218990215,1.0235310218990215,negative,97.08564564004713
0.9,0.8824777326473487,-0.8697490026177799,0.8697490026177799,negative,97.10854299128778
0.9,0.8837715623430438,-0.7390722033525803,0.7390722033525803,negative,97.14728116717478
0.9,0.8848709985724414,-0.6280291441834174,0.6280291441834174,negative,97.21194676529603
0.9,0.8858052482859344,-0.5336699231206251,0.5336699231206251,negative,97.30592245299864
0.9,0.8865991301899717,-0.45348785081286086,0.45348785081286086,negative,97.42580486219006
0.9,0.8872737340656333,-0.38535285937104785,0.38535285937104785,negative,97.56714064331045
0.9,0.8878469810268538,-0.3274549162877716,0.3274549162877716,negative,97.72479771267221
0.9,0.8883340996017752,-0.2782559402207073,0.2782559402207073,negative,97.89341669543919
0.9,0.8887480302845095,-0.23644894126453847,0.23644894126453847,negative,98.06777099241842
0.9,0.8890997693043909,-0.20092330025651323,0.20092330025651323,negative,98.24307227457038
0.9,0.8893986607450786,-0.1707352647470734,0.1707352647470734,negative,98.41521679636557
0.9,0.8896526447737664,-0.1450828778495966,0.1450828778495966,negative,98.58088526080586
0.9,0.88986846857481,-0.12328467394420217,0.12328467394420217,negative,98.73757560463818
0.9,0.8900518655912973,-0.10476157527897138,0.10476157527897138,negative,98.88357713812286
0.9,0.8902077078361931,-0.08902150854449818,0.08902150854449818,negative,99.01787112580722
0.9,0.8903401353192529,-0.07564633275546155,0.07564633275546155,negative,99.14001950475237
0.9,0.8904526660279917,-0.0642807311728435,0.0642807311728435,negative,99.25005155925089
0.9,0.8905482893843877,-0.05462277217684905,0.05462277217684905,negative,99.34834687301404
0.9,0.8906295456600384,-0.04641588833612448,0.04641588833612448,negative,99.43552756712582
0.9,0.8906985934594618,-0.039442060594368084,0.039442060594368084,negative,99.51237342163206
0.9,0.8907572670642635,-0.03351602650939268,0.03351602650939268,negative,99.57975038653642
0.9,0.890807125161541,-0.028480358684355268,0.028480358684355268,negative,99.63855487208455
0.9,0.8908494922510104,-0.024201282647951048,0.024201282647951048,negative,99.68967851141655
0.9,0.8908854938308567,-0.020565123083482535,0.020565123083482535,negative,99.73397426341124
0.9,0.8909160862970289,-0.01747528400008142,0.01747528400008142,negative,99.76905992532305
0.9,0.890942082350272,-0.01484968262253977,0.01484968262253977,negative,99.76979311188506
0.9,0.8909641725858352,-0.012618568830653532,0.012618568830653532,negative,99.77040683938579
0.9,0.8909829438394049,-0.01072267222010485,0.01072267222010485,negative,99.77093136429231
0.9,0.8909988947766223,-0.00911162756114695,0.00911162756114695,negative,99.77137899844462
0.9,0.8910124491403286,-0.007742636826808563,0.007742636826808563,negative,99.77176098706822
0.9,0.8910239670074598,-0.00657933224657017,0.00657933224657017,negative,99.77208622340109
0.9,0.8910337543546286,-0.005590810182507531,0.005590810182507531,negative,99.77236360105802
0.9,0.8910420711865139,-0.004750810162104119,0.004750810162104119,negative,99.77259125721763
0.9,0.8910491384429842,-0.004037017258600188,0.004037017258600188,negative,99.77278832034526
0.9,0.8910551438684524,-0.003430469286307426,0.003430469286307426,negative,99.772970330984
0.9,0.8910602469993779,-0.002915053062828587,0.002915053062828587,negative,99.7731143224279
0.9,0.8910645834024159,-0.002477076355997818,0.002477076355997818,negative,99.7732368882958
0.9,0.8910682682757969,-0.0021049041445131496,0.0021049041445131496,negative,99.7733415557415
0.9,0.8910713995096133,-0.0017886495290575573,0.0017886495290575573,negative,99.77342987965
0.9,0.8910740602863075,-0.0015199110829478056,0.0015199110829478056,negative,99.77350523866339
0.9,0.8910763212904454,-0.0012915496650123305,0.0012915496650123305,negative,99.77356931460959
0.9,0.8910782425864804,-0.0010974987654854868,0.0010974987654854868,negative,99.77362379181459
0.9,0.8910798752143873,-0.0009326033468859441,0.0009326033468859441,negative,99.77367010456452
0.9,0.8910812625455609,-0.000792482898361871,0.000792482898361871,negative,99.77370435987172
0.9,0.8910824414349924,-0.000673415065772789,0.000673415065772789,negative,99.77373687310268
0.9,0.8910834432003373,-0.0005722367659366532,0.0005722367659366532,negative,99.77376469739198
0.9,0.8910842944538812,-0.000486260158005793,0.000486260158005793,negative,99.77378834665483
0.9,0.8910850178095049,-0.0004132012400148725,0.0004132012400148725,negative,99.77380844665348
0.9,0.8910856324834315,-0.0003511191734162379,0.0003511191734162379,negative,99.77382552955409
0.9,0.8910861548047126,-0.00029836472402067324,0.00029836472402067324,negative,99.77384004787146
0.9,0.8910865986490158,-0.00025353644939940615,0.00025353644939940615,negative,99.77385238635216
0.9,0.8910869758072376,-0.00021544346900270815,0.00021544346900270815,negative,99.773862872095
0.9,0.8910872962987324,-0.00018307382802618187,0.00018307382802618187,negative,99.77387178316846
0.9,0.8910875686374812,-0.00015556761439938836,0.00015556761439938836,negative,99.77387935594521
0.9,0.8910878000582688,-0.00013219411485465617,0.00013219411485465617,negative,99.77388579134373
0.9,0.8910879967088784,-0.00011233240329033873,0.00011233240329033873,negative,99.77389126013851
0.9,0.8910881638134093,-9.545484566331231e-05,9.545484566331231e-05,negative,99.77389590747711
0.9,0.8910883058110587,-8.111308307690052e-05,8.111308307690052e-05,negative,99.77389985672173
0.9,0.8910884264740492,-6.892612104181264e-05,6.892612104181264e-05,negative,99.77390321271619
0.9,0.8910885290078397,-5.8570208185671146e-05,5.8570208185671146e-05,negative,99.7739060645636
0.9,0.8910886161362808,-4.977023564833889e-05,4.977023564833889e-05,negative,99.77390848798822
0.9,0.8910886901739729,-4.2292428741319703e-05,4.2292428741319703e-05,negative,99.7739105473432
0.9,0.891088753087756,-3.5938136644375747e-05,3.5938136644375747e-05,negative,99.7739122973171
0.9,0.8910888065489596,-3.053855508028402e-05,3.053855508028402e-05,negative,99.77391378438507
0.9,0.8910888519778009,-2.5950242115158153e-05,2.5950242115158153e-05,negative,99.77391504804186
0.9,0.891088890581115,-2.2051307393411512e-05,2.2051307393411512e-05,negative,99.7739161218498
0.9,0.8910889233844136,-1.8738174230037498e-05,1.8738174230037498e-05,negative,99.77391703432997
0.9,0.8910889512591295,-1.592282792728389e-05,1.592282792728389e-05,negative,99.77391780971901
0.9,0.8910889749457649,-1.3530477751544415e-05,1.3530477751544415e-05,negative,99.77391846861276
0.9,0.8910889950735649,-1.1497569953888883e-05,1.1497569953888883e-05,negative,99.77391902851303
0.9,0.891089012177232,-9.77009957381373e-06,9.77009957381373e-06,negative,99.77391950429245
0.9,0.891089026711132,-8.302175675822838e-06,8.302175675822838e-06,negative,99.77392010481863
0.9,0.8910890390613634,-7.054802306782929e-06,7.054802306782929e-06,negative,99.77392044837205
0.9,0.8910890495560149,-5.994842506851249e-06,5.994842506851249e-06,negative,99.77392071132401
0.9,0.8910890584738811,-5.094138018080248e-06,5.094138018080248e-06,negative,99.77392095939878
0.9,0.8910890660518686,-4.328761278316066e-06,4.328761278316066e-06,negative,99.77392117020153
0.9,0.8910890724912894,-3.6783797696671303e-06,3.6783797696671303e-06,negative,99.77392134933224
0.9,0.8910890779632095,-3.1257158461528544e-06,3.1257158461528544e-06,negative,99.77392157661203
0.9,0.8910890826129924,-2.6560877763870487e-06,2.6560877763870487e-06,negative,99.7739217059592
0.9,0.8910890865641612,-2.257019726670259e-06,2.257019726670259e-06,negative,99.7739217697944
0.9,0.8910890899216807,-1.9179102572763963e-06,1.9179102572763963e-06,negative,99.77392186319372
0.9,0.8910890927747441,-1.629750840947969e-06,1.629750840947969e-06,negative,99.77392171327566
0.9,0.8910890951991448,-1.384886374466992e-06,1.384886374466992e-06,negative,99.77392215410244
0.9,0.8910890972592876,-1.1768119456689916e-06,1.1768119456689916e-06,negative,99.7739220327699
0.9,0.8910890990099011,-9.999999939225326e-07,9.999999939225326e-07,negative,99.77392214118382
0.9,0.8910891188118811,9.999999939225326e-07,9.999999939225326e-07,positive,99.7522673949167
0.9,0.8910891202703046,1.1473007610618464e-06,1.1473007610618464e-06,positive,99.75226744017569
0.9,0.8910891219435548,1.3162990342152672e-06,1.3162990342152672e-06,positive,99.75226749210134
0.9,0.8910891238632761,1.5101908878989487e-06,1.5101908878989487e-06,positive,99.75226755167567
0.9,0.891089126065774,1.7326431667186232e-06,1.7326431667186232e-06,positive,99.75226762002536
0.9,0.8910891285927012,1.9878628165770423e-06,1.9878628165770423e-06,positive,99.75226769844303
0.9,0.8910891314918469,2.2806765365146556e-06,2.2806765365146556e-06,positive,99.75226778841167
0.9,0.8910891348180389,2.6166219235790415e-06,2.6166219235790415e-06,positive,99.75226789163275
0.9,0.8910891386341815,3.0020523311691355e-06,3.0020523311691355e-06,positive,99.75226801005836
0.9,0.8910891430124447,3.444256915230438e-06,3.444256915230438e-06,positive,99.7522681459282
0.9,0.8910891480356298,3.95159860389073e-06,3.95159860389073e-06,positive,99.75226830181171
0.9,0.8910891537987335,4.533672086637369e-06,4.533672086637369e-06,positive,99.75226848065705
0.9,0.8910891604107468,5.20148542904055e-06,5.20148542904055e-06,positive,99.75226868584637
0.9,0.891089167996715,5.967668208484177e-06,5.967668208484177e-06,positive,99.75226892126031
0.9,0.8910891767001019,6.846710292052218e-06,6.846710292052218e-06,positive,99.75226919135083
0.9,0.8910891866855043,7.85523592838902e-06,7.85523592838902e-06,positive,99.75226950122592
0.9,0.8910891981417642,9.012318180623456e-06,9.012318180623456e-06,positive,99.75226985674584
0.9,0.8910892112855398,1.033983950904375e-05,1.033983950904375e-05,positive,99.75227026463412
0.9,0.8910892263654036,1.1862905751058903e-05,1.1862905751058903e-05,positive,99.75227073260463
0.9,0.8910892436665427,1.3610320817036885e-05,1.3610320817036885e-05,positive,99.75227126950756
0.9,0.8910892635161531,1.561513146342014e-05,1.561513146342014e-05,positive,99.75227188549668
0.9,0.8910892862896261,1.791525223282526e-05,1.791525223282526e-05,positive,99.75227259222143
0.9,0.8910893124176491,2.055418255153548e-05,2.055418255153548e-05,positive,99.7522734030473
0.9,0.8910893423943496,2.3581829307062292e-05,2.3581829307062292e-05,positive,99.75227433330842
0.9,0.8910893767866411,2.7055450750879212e-05,2.7055450750879212e-05,positive,99.75227540059763
0.9,0.8910894162449433,3.104073927673323e-05,3.104073927673323e-05,positive,99.75227662509938
0.9,0.8910894615154836,3.5613063840145416e-05,3.5613063840145416e-05,positive,99.75227802997104
0.9,0.8910895134544088,4.0858895289375283e-05,4.0858895289375283e-05,positive,99.75227964178137
0.9,0.8910895730439776,4.6877441732817884e-05,4.6877441732817884e-05,positive,99.75228149101247
0.9,0.8910896414111351,5.378252463827967e-05,5.378252463827967e-05,positive,99.75228361263659
0.9,0.891089719848827,6.170473152877797e-05,6.170473152877797e-05,positive,99.75228604677739
0.9,0.8910898098404509,7.079388554487335e-05,7.079388554487335e-05,positive,99.7522888394688
0.9,0.8910899130879095,8.12218788581734e-05,8.12218788581734e-05,positive,99.75229204352549
0.9,0.8910900315437975,9.318592354645749e-05,9.318592354645749e-05,positive,99.75229571954183
0.9,0.8910901674483281,0.00010691228114367884,0.00010691228114367884,positive,99.7522999370377
0.9,0.8910903233716999,0.0001226605416881914,0.0001226605416881914,positive,99.75230477577325
0.9,0.8910905022627033,0.00014072853302238335,0.00014072853302238335,positive,99.7523103272574
0.9,0.8910907075044876,0.00016145795324717994,0.00016145795324717994,positive,99.75231669647832
0.9,0.8910909429785434,0.00018524083287729874,0.00018524083287729874,positive,99.75232400388887
0.9,0.891091213138107,0.00021252694880402676,0.00021252694880402676,positive,99.75233238768466
0.9,0.8910915230923806,0.00024383233043323658,0.00024383233043323658,positive,99.75234200641746
0.9,0.8910918787031549,0.00027974901863459065,0.00027974901863459065,positive,99.75235304199366
0.9,0.8910922866956674,0.0003209562624029172,0.0003209562624029172,positive,99.75236570311425
0.9,0.8910927547857882,0.0003682333646004578,0.0003682333646004578,positive,99.75238022922184
0.9,0.8910932918259407,0.0004224744199987655,0.0004224744199987655,positive,99.75239689502861
0.9,0.8910939079725171,0.00048470522422405966,0.00048470522422405966,positive,99.7524160157115
0.9,0.8910946148779542,0.0005561026733680327,0.0005561026733680327,positive,99.75243795287248
0.9,0.8910954259111011,0.000638017021206141,0.000638017021206141,positive,99.7524631213768
0.9,0.891096356410049,0.0007319974149488954,0.0007319974149488954,positive,99.75249199719838
0.9,0.8910974239722014,0.0008398211923399432,0.0008398211923399432,positive,99.75252512642061
0.9,0.8910986487870731,0.0009635274943775619,0.0009635274943775619,positive,99.75256313556336
0.9,0.8911000540181094,0.0011054558290446476,0.0011054558290446476,positive,99.75260674343014
0.9,0.8911016662407487,0.0012682903156147108,0.0012682903156147108,positive,99.75265677470098
0.9,0.8911035159450125,0.001455110446251245,0.001455110446251245,positive,99.75271417552669
0.9,0.8911056381121244,0.0016694493245594858,0.0016694493245594858,positive,99.75278003141995
0.9,0.8911080728760704,0.0019153604831068161,0.0019153604831068161,positive,99.75285558778148
0.9,0.8911108662826023,0.002197494542830477,0.002197494542830477,positive,99.75294227344855
0.9,0.8911140711600463,0.002521187164674652,0.002521187164674652,positive,99.74741068322966
0.9,0.8911177481183817,0.0028925599565532527,0.0028925599565532527,positive,99.71033745255646
0.9,0.8911219666954839,0.003318636243871976,0.003318636243871976,positive,99.66782254398045
0.9,0.8911268066722099,0.003807473893200366,0.003807473893200366,positive,99.61906502626161
0.9,0.8911323595811986,0.004368317701057849,0.004368317701057849,positive,99.56317358279175
0.9,0.8911387304379156,0.005011774229473094,0.005011774229473094,positive,99.49909467662349
0.9,0.891146039726685,0.005750012395182601,0.005750012395182601,positive,99.4256354190838
0.9,0.8911544256792638,0.0065969936056476065,0.0065969936056476065,positive,99.34144745468339
0.9,0.8911640468890524,0.007568735794283326,0.007568735794283326,positive,99.24494839731238
0.9,0.8911750853103794,0.008683616348310639,0.008683616348310639,positive,99.13436373771938
0.9,0.8911877496995849,0.009962719658069864,0.009962719658069864,positive,99.00765786163834
0.9,0.8912022795629778,0.011430235860761013,0.011430235860761013,positive,98.86250700475294
0.9,0.8912189496863281,0.013113918319138709,0.013113918319138709,positive,98.69626675519135
0.9,0.8912380753315597,0.015045608487529503,0.015045608487529503,positive,98.50587948056435
0.9,0.8912600181989183,0.01726183809074306,0.01726183809074306,positive,98.28791354217346
0.9,0.8912851932673711,0.019804520004473927,0.019804520004473927,positive,98.03846827774846
0.9,0.8913140766426041,0.022721740903009015,0.022721740903009015,positive,97.75304423716365
0.9,0.8913472145610338,0.02606867066441874,0.02606867066441874,positive,97.42658119593102
0.9,0.8913852337201179,0.029908605731901013,0.029908605731901013,positive,97.05339356484888
0.9,0.891428853130326,0.0343141661629255,0.0343141661629255,positive,96.62693758095037
0.9,0.8914788977129199,0.03936866900490457,0.03936866900490457,positive,96.1398957757748
0.9,0.891536313900691,0.04516770396978858,0.04516770396978858,positive,95.58403958565455
0.9,0.8916021875367035,0.0518209412070549,0.0518209412070549,positive,94.95013347293705
0.9,0.8916777644095325,0.05945420536278355,0.05945420536278355,positive,94.22774515247087
0.9,0.89176447381336,0.06821185514935403,0.06821185514935403,positive,93.40527006027098
0.9,0.8918639555784914,0.07825951342763232,0.07825951342763232,positive,92.4698617576536
0.9,0.8919780910834861,0.089787199432099,0.089787199432099,positive,91.40724688830805
0.9,0.8921090388354005,0.10301292237544538,0.10301292237544538,positive,90.2018018510518
0.9,0.8922592752910254,0.11818680439356341,0.11818680439356341,positive,88.8362136833018
0.9,0.8924316416911265,0.13559581080377517,0.13559581080377517,positive,87.29169916965922
0.9,0.8926293977933999,0.15556917713338392,0.15556917713338392,positive,85.54790247984451
0.9,0.8928562835203366,0.17848463555399327,0.17848463555399327,positive,83.5828795804583
0.9,0.8931165896878621,0.2047755584740692,0.2047755584740692,positive,81.37308180260108
0.9,0.89341523915236,0.23493915438836138,0.23493915438836138,positive,78.89334112566198
0.9,0.8937578799107129,0.26954587098199406,0.26954587098199406,positive,76.11670681602583
0.9,0.8941509919140507,0.3092501833191197,0.3092501833191197,positive,73.01409393427672
0.9,0.8946020096152467,0.3548029711399194,0.3548029711399194,positive,69.55347335811982
0.9,0.8951194625677513,0.4070657193428865,0.4070657193428865,positive,65.69807032885726
0.9,0.8957131367347423,0.4670268102089653,0.4670268102089653,positive,61.40276472202175
0.9,0.8963942595592355,0.5358202154827848,0.5358202154827848,positive,56.606194079231244
0.9,0.897175712295165,0.6147469418116658,0.6147469418116658,positive,51.21272592559099
0.9,0.8980722736149916,0.7052996351141542,0.7052996351141542,positive,45.045828170352166
0.9,0.8991008991008991,0.8091908091908124,0.8091908091908124,positive,37.692271664212655
0.99,0.8811881188118816,-10.0,10.0,negative,99.02544353503278
0.99,0.8960640162466693,-8.497534359086435,8.497534359086435,negative,99.02787713655442
0.99,0.9087048612041047,-7.22080901838546,7.22080901838546,negative,99.03112396338648
0.99,0.9194464626394738,-6.135907273413168,6.135907273413168,negative,99.03542495713342
0.99,0.9285741753663399,-5.2140082879996905,5.2140082879996905,negative,99.04105696618015
0.99,0.9363304806179816,-4.430621457583877,4.430621457583877,negative,99.04833368915943
0.99,0.9429214276555203,-3.7649358067924643,3.7649358067924643,negative,99.05764179140859
0.99,0.9485221075465606,-3.199267137797393,3.199267137797393,negative,99.06935889882219
0.99,0.9532813045273968,-2.718588242732941,2.718588242732941,negative,99.08390310258443
0.99,0.9573254485140282,-2.31012970008316,2.31012970008316,negative,99.1016754439912
0.99,0.9607619737619776,-1.9630406500402733,1.9630406500402733,negative,99.12302671060542
0.99,0.9636821728990094,-1.6681005372000672,1.6681005372000672,negative,99.14823712026417
0.99,0.9661636221492396,-1.4174741629268135,1.4174741629268135,negative,99.17744843156491
0.99,0.9682722421756558,-1.2045035402587743,1.2045035402587743,negative,99.21060734408653
0.99,0.9700640492881286,-1.0235310218990215,1.0235310218990215,negative,99.24741517184293
0.99,0.9715866435384379,-0.8697490026177799,0.8697490026177799,negative,99.28769382810948
0.99,0.972880473234133,-0.7390722033525803,0.7390722033525803,negative,99.33088966805053
0.99,0.9739799094635306,-0.6280291441834174,0.6280291441834174,negative,99.37630617546066
0.99,0.9749141591770236,-0.5336699231206251,0.5336699231206251,negative,99.42313581491813
0.99,0.9757080410810609,-0.45348785081286086,0.45348785081286086,negative,99.47052792154108
0.99,0.9763826449567223,-0.38535285937104785,0.38535285937104785,negative,99.51764064302033
0.99,0.976955891917943,-0.3274549162877716,0.3274549162877716,negative,99.56369215990469
0.99,0.9774430104928644,-0.2782559402207073,0.2782559402207073,negative,99.6080059604827
0.99,0.9778569411755987,-0.23644894126453847,0.23644894126453847,negative,99.6500352233444
0.99,0.9782086801954801,-0.20092330025651323,0.20092330025651323,negative,99.68937280374503
0.99,0.9785075716361676,-0.1707352647470734,0.1707352647470734,negative,99.7103796557867
0.99,0.9787615556648556,-0.1450828778495966,0.1450828778495966,negative,99.71685885019562
0.99,0.978977379465899,-0.12328467394420217,0.12328467394420217,negative,99.7223563156071
0.99,0.9791607764823865,-0.10476157527897138,0.10476157527897138,negative,99.72702991695967
0.99,0.9793166187272823,-0.08902150854449818,0.08902150854449818,negative,99.73099984475591
0.99,0.979449046210342,-0.07564633275546155,0.07564633275546155,negative,99.73437462863536
0.99,0.9795615769190809,-0.0642807311728435,0.0642807311728435,negative,99.73724122462058
0.99,0.9796572002754768,-0.05462277217684905,0.05462277217684905,negative,99.73967703753286
0.99,0.9797384565511276,-0.04641588833612448,0.04641588833612448,negative,99.74174689442374
0.99,0.9798075043505509,-0.039442060594368084,0.039442060594368084,negative,99.74350514593563
0.99,0.9798661779553526,-0.03351602650939268,0.03351602650939268,negative,99.74499971878457
0.99,0.9799160360526302,-0.028480358684355268,0.028480358684355268,negative,99.74627450495703
0.99,0.9799584031420996,-0.024201282647951048,0.024201282647951048,negative,99.74734851889225
0.99,0.9799944047219458,-0.020565123083482535,0.020565123083482535,negative,99.74826543961612
0.99,0.9800249971881181,-0.01747528400008142,0.01747528400008142,negative,99.74904472302777
0.99,0.980050993241361,-0.01484968262253977,0.01484968262253977,negative,99.74970824237394
0.99,0.9800730834769243,-0.012618568830653532,0.012618568830653532,negative,99.75026922464576
0.99,0.9800918547304941,-0.01072267222010485,0.01072267222010485,negative,99.75074791437811
0.99,0.9801078056677115,-0.00911162756114695,0.00911162756114695,negative,99.7511535539274
0.99,0.9801213600314178,-0.007742636826808563,0.007742636826808563,negative,99.75149873947082
0.99,0.9801328778985489,-0.00657933224657017,0.00657933224657017,negative,99.75179191828325
0.99,0.9801426652457178,-0.005590810182507531,0.005590810182507531,negative,99.7520414247677
0.99,0.980150982077603,-0.004750810162104119,0.004750810162104119,negative,99.75225293986333
0.99,0.9801580493340734,-0.004037017258600188,0.004037017258600188,negative,99.75243296164807
0.99,0.9801640547595416,-0.003430469286307426,0.003430469286307426,negative,99.75258604380772
0.99,0.9801691578904671,-0.002915053062828587,0.002915053062828587,negative,99.75271583837774
0.99,0.9801734942935051,-0.002477076355997818,0.002477076355997818,negative,99.75282623760404
0.99,0.9801771791668861,-0.0021049041445131496,0.0021049041445131496,negative,99.75292012730506
0.99,0.9801803104007024,-0.0017886495290575573,0.0017886495290575573,negative,99.75299996648403
0.99,0.9801829711773966,-0.0015199110829478056,0.0015199110829478056,negative,99.75306774269896
0.99,0.9801852321815346,-0.0012915496650123305,0.0012915496650123305,negative,99.75312564537727
0.99,0.9801871534775696,-0.0010974987654854868,0.0010974987654854868,negative,99.7531740963049
0.99,0.9801887861054764,-0.0009326033468859441,0.0009326033468859441,negative,99.75321563738702
0.99,0.9801901734366499,-0.000792482898361871,0.000792482898361871,negative,99.75325094806932
0.99,0.9801913523260816,-0.000673415065772789,0.000673415065772789,negative,99.753280961393
0.99,0.9801923540914265,-0.0005722367659366532,0.0005722367659366532,negative,99.75330647106057
0.99,0.9801932053449703,-0.000486260158005793,0.000486260158005793,negative,99.75332815213619
0.99,0.980193928700594,-0.0004132012400148725,0.0004132012400148725,negative,99.75334657767341
0.99,0.9801945433745207,-0.0003511191734162379,0.0003511191734162379,negative,99.7533628285983
0.99,0.9801950656958018,-0.00029836472402067324,0.00029836472402067324,negative,99.75337611079567
0.99,0.980195509540105,-0.00025353644939940615,0.00025353644939940615,negative,99.75338739851485
0.99,0.9801958866983268,-0.00021544346900270815,0.00021544346900270815,negative,99.75339699110644
0.99,0.9801962071898216,-0.00018307382802618187,0.00018307382802618187,negative,99.75340463709148
0.99,0.9801964795285704,-0.00015556761439938836,0.00015556761439938836,negative,99.75341157853126
0.99,0.9801967109493579,-0.00013219411485465617,0.00013219411485465617,negative,99.75341747735052
0.99,0.9801969075999675,-0.00011233240329033873,0.00011233240329033873,negative,99.75342249011415
0.99,0.9801970747044985,-9.545484566331231e-05,9.545484566331231e-05,negative,99.7534267498873
0.99,0.9801972167021479,-8.111308307690052e-05,8.111308307690052e-05,negative,99.75343036975977
0.99,0.9801973373651383,-6.892612104181264e-05,6.892612104181264e-05,negative,99.75343344584232
0.99,0.9801974398989289,-5.8570208185671146e-05,5.8570208185671146e-05,negative,99.75343605981433
0.99,0.9801975270273698,-4.977023564833889e-05,4.977023564833889e-05,negative,99.75343828108953
0.99,0.980197601065062,-4.2292428741319703e-05,4.2292428741319703e-05,negative,99.75344016865714
0.99,0.9801976639788452,-3.5938136644375747e-05,3.5938136644375747e-05,negative,99.75344177264695
0.99,0.9801977174400488,-3.053855508028402e-05,3.053855508028402e-05,negative,99.75344313565921
0.99,0.98019776286889,-2.5950242115158153e-05,2.5950242115158153e-05,negative,99.75344429389534
0.99,0.9801978014722041,-2.2051307393411512e-05,2.2051307393411512e-05,negative,99.75344527811906
0.99,0.9801978342755028,-1.8738174230037498e-05,1.8738174230037498e-05,negative,99.75344611447268
0.99,0.9801978621502186,-1.592282792728389e-05,1.592282792728389e-05,negative,99.75344682517157
0.99,0.980197885836854,-1.3530477751544415e-05,1.3530477751544415e-05,negative,99.75344742909353
0.99,0.980197905964654,-1.1497569953888883e-05,1.1497569953888883e-05,negative,99.75344794228064
0.99,0.9801979230683211,-9.77009957381373e-06,9.77009957381373e-06,negative,99.75344837836487
0.99,0.9801979376022211,-8.302175675822838e-06,8.302175675822838e-06,negative,99.7534487489301
0.99,0.9801979499524525,-7.054802306782929e-06,7.054802306782929e-06,negative,99.75344906382009
0.99,0.9801979604471039,-5.994842506851249e-06,5.994842506851249e-06,negative,99.75344933139951
0.99,0.9801979693649702,-5.094138018080248e-06,5.094138018080248e-06,negative,99.75344955877654
0.99,0.9801979769429577,-4.328761278316066e-06,4.328761278316066e-06,negative,99.75344975199133
0.99,0.9801979833823786,-3.6783797696671303e-06,3.6783797696671303e-06,negative,99.75344991617641
0.99,0.9801979888542987,-3.1257158461528544e-06,3.1257158461528544e-06,negative,99.75345005569348
0.99,0.9801979935040815,-2.6560877763870487e-06,2.6560877763870487e-06,negative,99.75345017424864
0.99,0.9801979974552503,-2.257019726670259e-06,2.257019726670259e-06,negative,99.75345027499147
0.99,0.9801980008127698,-1.9179102572763963e-06,1.9179102572763963e-06,negative,99.75345036059808
0.99,0.9801980036658333,-1.629750840947969e-06,1.629750840947969e-06,negative,99.75345043334262
0.99,0.980198006090234,-1.384886374466992e-06,1.384886374466992e-06,negative,99.75345049515757
0.99,0.9801980081503768,-1.1768119456689916e-06,1.1768119456689916e-06,negative,99.75345054768509
0.99,0.9801980099009903,-9.999999939225326e-07,9.999999939225326e-07,negative,99.7534505923205
0.99,0.9801980297029703,9.999999939225326e-07,9.999999939225326e-07,positive,99.72998138612571
0.99,0.9801980311833903,1.1495224150337476e-06,1.1495224150337476e-06,positive,99.72998142748807
0.99,0.9801980328851662,1.32140177910856e-06,1.32140177910856e-06,positive,99.72998147503498
0.99,0.9801980348413957,1.5189809587923317e-06,1.5189809587923317e-06,positive,99.72998152969129
0.99,0.9801980370901255,1.746102675781464e-06,1.746102675781464e-06,positive,99.72998159251992
0.99,0.9801980396750908,2.007184161101357e-06,2.007184161101357e-06,positive,99.72998166474281
0.99,0.9801980426465663,2.3073031840681404e-06,2.3073031840681404e-06,positive,99.72998174776467
0.99,0.980198046062344,2.652296728911106e-06,2.652296728911106e-06,positive,99.7299818432001
0.99,0.9801980499888568,3.048874539501878e-06,3.048874539501878e-06,positive,99.72998195290532
0.99,0.9801980545024714,3.5047496105278365e-06,3.5047496105278365e-06,positive,99.72998207901394
0.99,0.9801980596909727,4.028788236354345e-06,4.028788236354345e-06,positive,99.72998222397861
0.99,0.9801980656552712,4.631182388692439e-06,4.631182388692439e-06,positive,99.72998239061877
0.99,0.980198072511366,5.323647958022112e-06,5.323647958022112e-06,positive,99.72998258217531
0.99,0.9801980803926007,6.119652660174801e-06,6.119652660174801e-06,positive,99.72998280237388
0.99,0.9801980894522564,7.03467788909509e-06,7.03467788909509e-06,positive,99.72998305549706
0.99,0.980198099866534,8.086519915906394e-06,8.086519915906394e-06,positive,99.72998334646782
0.99,0.9801981118379793,9.295635905459708e-06,9.295635905459708e-06,positive,99.72998368094525
0.99,0.9801981255994242,1.0685541838029204e-05,1.0685541838029204e-05,positive,99.72998406543456
0.99,0.9801981414185135,1.2283269850144096e-05,1.2283269850144096e-05,positive,99.7299845074136
0.99,0.9801981596029111,1.4119894018449537e-05,1.4119894018449537e-05,positive,99.72998501547845
0.99,0.980198180506284,1.6231134676303385e-05,1.6231134676303385e-05,positive,99.72998559951036
0.99,0.9801982045351796,1.8658053129172526e-05,1.8658053129172526e-05,positive,99.72998627086808
0.99,0.9801982321569336,2.1447850286904288e-05,2.1447850286904288e-05,positive,99.72998704260884
0.99,0.980198263908759,2.465478464941393e-05,2.465478464941393e-05,positive,99.72998792974211
0.99,0.9801983004081938,2.8341227569228624e-05,2.8341227569228624e-05,positive,99.72998894952167
0.99,0.9801983423651126,3.2578876361100244e-05,3.2578876361100244e-05,positive,99.72999012178107
0.99,0.9801983905955309,3.745014861777931e-05,3.745014861777931e-05,positive,99.72999146931947
0.99,0.9801984460374781,4.30497852832447e-05,4.30497852832447e-05,positive,99.72999301834507
0.99,0.980198509769239,4.948669312554461e-05,4.948669312554461e-05,positive,99.72999479898459
0.99,0.9801985830303265,5.688606297127328e-05,5.688606297127328e-05,positive,99.7299968458695
0.99,0.9801986672455889,6.53918044690729e-05,6.53918044690729e-05,positive,99.72999919880944
0.99,0.9801987640529207,7.516934498852406e-05,7.516934498852406e-05,positive,99.73000190356645
0.99,0.9801988753351185,8.640884695765325e-05,8.640884695765325e-05,positive,99.73000501274498
0.99,0.980199003256499,9.932890639774463e-05,9.932890639774463e-05,positive,99.73000858681503
0.99,0.9801991503049935,0.00011418080433145446,0.00011418080433145446,positive,99.73001269528825
0.99,0.9801993193405338,0.00013125339391351122,0.00013125339391351122,positive,99.73001741806964
0.99,0.9801995136506765,0.00015087871831909237,0.00015087871831909237,positive,99.73002284701195
0.99,0.9801997370145407,0.00017343846860029606,0.00017343846860029606,positive,99.73002908770171
0.99,0.9801999937763092,0.0001993714072234816,0.0001993714072234816,positive,99.73003626151305
0.99,0.9802002889297174,0.0002291819014565996,0.0002291819014565996,positive,99.73004450796809
0.99,0.980200628215176,0.0002634497327669303,0.0002634497327669303,positive,99.73005398745057
0.99,0.9802010182314157,0.00030284137297442834,0.00030284137297442834,positive,99.73006488432488
0.99,0.9802014665638251,0.00034812294632757937,0.00034812294632757937,positive,99.73007741052184
0.99,0.9802019819319792,0.00040017512988655,0.00040017512988655,positive,99.73009180966031
0.99,0.980202574359224,0.00046001028161768594,0.00046001028161768594,positive,99.7301083617852
0.99,0.980203255367621,0.0005287921297103556,0.0005287921297103556,positive,99.73012738881378
0.99,0.9802040382020378,0.0006078584058144564,0.0006078584058144564,positive,99.73014926079644
0.99,0.9802049380877471,0.0006987468624508633,0.0006987468624508633,positive,99.73017440311337
0.99,0.9802059725265405,0.0008032251805900642,0.0008032251805900642,positive,99.73020330474729
0.99,0.9802071616371204,0.000923325349155849,0.000923325349155849,positive,99.73023652779285
0.99,0.9802085285463854,0.0010613831849148917,0.0010613831849148917,positive,99.73027471838827
0.99,0.9802100998392244,0.0012200837616482873,0.0012200837616482873,positive,99.73031861928071
0.99,0.9802119060755629,0.0014025136318451864,0.0014025136318451864,positive,99.73036908427048
0.99,0.9802139823847201,0.0016122208567281916,0.0016122208567281916,positive,99.73042709481469
0.99,0.9802163691486365,0.0018532840122809156,0.0018532840122809156,positive,99.73049377911319
0.99,0.9802191127872567,0.0021303915129244973,0.0021303915129244973,positive,99.73057043404722
0.99,0.9802222666613487,0.0024489327962129524,0.0024489327962129524,positive,99.72996093487984
0.99,0.9802258921103105,0.0028151031413514815,0.0028151031413514815,positive,99.73006252076405
0.99,0.9802300596451554,0.0032360241606888113,0.0032360241606888113,positive,99.70533434400785
0.99,0.9802348503198739,0.0037198823072515227,0.0037198823072515227,positive,99.66143406167825
0.99,0.9802403573078442,0.004276088092254342,0.004276088092254342,positive,99.6109934811993
0.99,0.9802466877139536,0.004915459109309257,0.004915459109309257,positive,99.55306246181372
0.99,0.9802539646576707,0.005650430424726258,0.005650430424726258,positive,99.48651376041116
0.99,0.9802623296675838,0.0064952964259568325,0.0064952964259568325,positive,99.41008993565339
0.99,0.9802719454339782,0.007466488831795486,0.007466488831795486,positive,99.32232617425946
0.99,0.9802829989729833,0.008582896271303073,0.008582896271303073,positive,99.22154237575683
0.99,0.9802957052638316,0.009866231646977787,0.009866231646977787,positive,99.1058479238945
0.99,0.9803103114299692,0.011341454426876436,0.011341454426876436,positive,98.9730240062905
0.99,0.9803271015453373,0.013037256079062634,0.013037256079062634,positive,98.82058487364631
0.99,0.9803464021592986,0.014986618089150082,0.014986618089150082,positive,98.6456661702926
0.99,0.9803685886476646,0.017227453414125966,0.017227453414125966,positive,98.44497403246665
0.99,0.9803940925133452,0.019803343847861823,0.019803343847861823,positive,98.2148200047721
0.99,0.9804234097786065,0.02276438763924923,0.02276438763924923,positive,97.95091832881064
0.99,0.9804571106321623,0.026168173848386638,0.026168173848386638,positive,97.64842181100721
0.99,0.9804958505187195,0.030080902390654637,0.030080902390654637,positive,97.30186939991309
0.99,0.98054038288666,0.034578671552658716,0.034578671552658716,positive,96.90498222611801
0.99,0.9805915738417877,0.03974895802056025,0.03974895802056025,positive,96.45071641718741
0.99,0.9806504189921373,0.045692318205859,0.045692318205859,positive,95.93111534105799
0.99,0.9807180628114607,0.05252434395751867,0.05252434395751867,positive,95.33712845010783
0.99,0.9807958208979894,0.0603779106969251,0.0603779106969251,positive,94.6586112514503
0.99,0.9808852055613789,0.06940576169926185,0.06940576169926185,positive,93.88436511570963
0.99,0.9809879552354762,0.07978347878308895,0.07978347878308895,positive,93.00166693471542
0.99,0.9811060682889546,0.09171289718441532,0.09171289718441532,positive,91.99642929627485
0.99,0.9812418418913976,0.10542603103115093,0.10542603103115093,positive,90.85312948874194
0.99,0.9813979166907313,0.12118958576385495,0.12118958576385495,positive,89.55462251077556
0.99,0.9815773281709361,0.13931014526454227,0.13931014526454227,positive,88.08229737192154
0.99,0.9817835656888871,0.16014013457759602,0.16014013457759602,positive,86.41564856104597
0.99,0.9820206403385255,0.18408467419107022,0.18408467419107022,positive,84.53259902838914
0.99,0.9822931629622433,0.21160945918657323,0.21160945918657323,positive,82.40938715577013
0.99,0.9826064338267215,0.2432498164988681,0.2432498164988681,positive,80.02057063174061
0.99,0.9829665457073139,0.27962111643869847,0.27962111643869847,positive,77.3388820049928
0.99,0.9833805023858568,0.32143074097153007,0.32143074097153007,positive,74.33503508097381
0.99,0.9838563548665593,0.36949184152249037,0.36949184152249037,positive,70.97705572595837
0.99,0.9844033579592206,0.4247391538812743,0.4247391538812743,positive,67.22892451878543
0.99,0.9850321502751485,0.48824717778998833,0.48824717778998833,positive,63.04760647216234
0.99,0.9857549611365026,0.5612510747867658,0.5612510747867658,positive,58.37687668350665
0.99,0.9865858484232226,0.6451706907454758,0.6451706907454758,positive,53.133253148397806
0.99,0.987540971983402,0.741638170323589,0.741638170323589,positive,47.17103529690744
0.99,0.9886389079246424,0.852529700388874,0.852529700388874,positive,40.17581185902388
0.99,0.98990100989901,0.9800019997999988,0.9800019997999988,positive,31.167583892148688


==> Data/figure3_gradient_sign.csv <==
q1,ratio_baseline_pct,ratio_positive_grad_pct,ratio_negative_grad_pct
0.01,30.97912800434843,99.10401841287299,30.980193764092707
0.05,45.540563466257424,95.59810314092817,45.543638514385925
0.1,54.54071107492702,91.38106829822364,54.546016990440584
0.15,60.746791074678974,87.33288706873716,60.75430334193159
0.2,65.60349187588987,83.43872231272994,65.61325918360906
0.25,69.284246768076,79.68470520005127,69.65014167197671
0.3,67.51910180814697,76.05774167393318,73.12479769168215
0.35,65.60695499827338,72.5453206005039,76.1868398246726
0.4,63.56898953293286,69.13531446492345,78.93125926753324
0.45,61.41878964053511,65.81576085223813,81.42254862574619
0.5,59.16599571908123,62.5746083848125,83.70672229212504
0.55,56.817036649861386,59.39940292888502,85.81789049643702
0.6,54.37552765977895,56.2768761487237,87.7820953385707
0.65,51.84216879048794,53.192373722681616,89.61973064022672
0.7,49.21432190179394,50.12901387966809,91.34709068421239
0.75,46.48496855765705,47.066373945735116,92.97741348160271
0.8,43.64088495842855,43.97830386542,94.52161599946237
0.85,40.65889550576878,40.82900150673785,95.98881880339219
0.9,37.49844426189258,37.56526832752829,97.38672338236553
0.95,34.08466649239168,34.099138704556445,98.72189996844322
0.99,31.071646550945047,31.0719664514983,99.74870423971069


==> Data/figure4_summary.csv <==
q1,baseline_ratio_pct,best_additional_exp_ratio_pct,best_p2,best_p2_lo,best_p2_hi,best_p2_width,near_opt_tolerance_pct
0.01,30.97912800434843,52.18809782844651,3.88135593220339,3.88135593220339,3.88135593220339,0.0,0.1
0.05,45.540563466257424,67.92022653869425,6.186440677966102,6.186440677966102,6.186440677966102,0.0,0.1
0.1,54.54071107492702,74.67600504714169,7.338983050847458,7.338983050847458,7.338983050847458,0.0,0.1
0.15,60.746791074678974,79.07098323518885,7.915254237288136,7.915254237288136,7.915254237288136,0.0,0.1
0.2,65.60349187588987,80.5293847083826,8.491525423728813,8.491525423728813,8.491525423728813,0.0,0.1
0.25,69.284246768076,79.68470349316127,8.491525423728813,7.915254237288136,9.067796610169491,1.1525423728813555,0.1
0.3,67.51910180814697,76.0577393638948,8.203389830508474,6.76271186440678,9.64406779661017,2.8813559322033893,0.1
0.35,65.60695499827338,76.17390124106123,14.830508474576272,12.52542372881356,17.135593220338983,4.610169491525422,0.1
0.4,63.56898953293286,77.25570317130115,15.694915254237289,15.40677966101695,15.983050847457628,0.5762711864406782,0.1
0.45,61.41878964053511,75.90636098288326,17.135593220338983,17.135593220338983,17.135593220338983,0.0,0.1
0.5,59.16599571908123,74.12263515031187,18.28813559322034,18.28813559322034,18.28813559322034,0.0,0.1
0.55,56.817036649861386,72.24081397877028,18.864406779661017,18.864406779661017,18.864406779661017,0.0,0.1
0.6,54.37552765977895,70.44393246825035,20.016949152542374,20.016949152542374,20.016949152542374,0.0,0.1
0.65,51.84216879048794,68.06913176634129,21.16949152542373,21.16949152542373,21.16949152542373,0.0,0.1
0.7,49.21432190179394,65.81597907899636,21.74576271186441,21.74576271186441,21.74576271186441,0.0,0.1
0.75,46.48496855765705,63.463421125659345,22.898305084745765,22.898305084745765,22.898305084745765,0.0,0.1
0.8,43.64088495842855,60.6916265709402,24.05084745762712,24.05084745762712,24.05084745762712,0.0,0.1
0.85,40.65889550576878,57.82394527652699,25.203389830508474,25.203389830508474,25.203389830508474,0.0,0.1
0.9,37.49844426189258,54.36978328710933,26.93220338983051,26.93220338983051,26.93220338983051,0.0,0.1
0.95,34.08466649239168,50.82445866202194,28.661016949152543,28.661016949152543,28.661016949152543,0.0,0.1
0.99,31.071646550945047,47.39451138322558,30.966101694915256,30.966101694915256,30.966101694915256,0.0,0.1


==> Data/figure5_exponential_histogram.csv <==
model,criterion,query_count,count
exponential,queries_ternary,44,240
exponential,queries_regular_stopping,4,14
exponential,queries_regular_stopping,6,58
exponential,queries_regular_stopping,8,90
exponential,queries_regular_stopping,10,40
exponential,queries_regular_stopping,12,13
exponential,queries_regular_stopping,14,9
exponential,queries_regular_stopping,16,11
exponential,queries_regular_stopping,18,3
exponential,queries_regular_stopping,22,1
exponential,queries_regular_stopping,36,1
exponential,queries_unimodal_stopping,12,1
exponential,queries_unimodal_stopping,14,9
exponential,queries_unimodal_stopping,16,43
exponential,queries_unimodal_stopping,18,71
exponential,queries_unimodal_stopping,20,71
exponential,queries_unimodal_stopping,22,32
exponential,queries_unimodal_stopping,24,12
exponential,queries_unimodal_stopping,36,1


==> Data/figure5_linear_histogram.csv <==
model,criterion,query_count,count
linear,queries_ternary,44,250
linear,queries_regular_stopping,6,25
linear,queries_regular_stopping,8,113
linear,queries_regular_stopping,10,77
linear,queries_regular_stopping,12,26
linear,queries_regular_stopping,14,8
linear,queries_regular_stopping,16,1
linear,queries_unimodal_stopping,16,10
linear,queries_unimodal_stopping,18,34
linear,queries_unimodal_stopping,20,98
linear,queries_unimodal_stopping,22,65
linear,queries_unimodal_stopping,24,31
linear,queries_unimodal_stopping,26,11
linear,queries_unimodal_stopping,28,1


==> Data/figure6_general_tikz.csv <==
M,P05_K=3_estimated,P95_K=3_estimated,avg_K=3_estimated,P05_K=3_true,P95_K=3_true,avg_K=3_true,known_quantile_ratio_3,P05_K=5_estimated,P95_K=5_estimated,avg_K=5_estimated,P05_K=5_true,P95_K=5_true,avg_K=5_true,known_quantile_ratio_5,P05_K=9_estimated,P95_K=9_estimated,avg_K=9_estimated,P05_K=9_true,P95_K=9_true,avg_K=9_true,known_quantile_ratio_9
25,0.47574802388443116,0.542103662669157,0.49959428235324,0.3863982875575848,0.49497295673854474,0.46201825249301554,0.49829082052825663,0.6122654557092233,0.6970781378332592,0.648277474106137,0.3709157157364829,0.6459198859789623,0.5703882017266548,0.6574114864265739,0.7410363289170627,0.8210715080123834,0.7734968404026652,0.48064881190428277,0.7354996983855514,0.6495139683240903,0.7495228103525693
50,0.4757480238844316,0.5302309329375371,0.49953754411846435,0.4030638070747369,0.49745647086419975,0.47344180981652234,0.49829082052825663,0.6229500880807126,0.6654364706646007,0.6480592927821615,0.43419640411150057,0.6502724712596953,0.5949047532804396,0.6574114864265739,0.7445257174169544,0.8073266383743718,0.769850096838848,0.5606957888059169,0.7388472038940148,0.6764676062559786,0.7495228103525693
100,0.483536586519584,0.5201983566794465,0.4990281031268216,0.43297516937867897,0.49735748528232254,0.4805819781794167,0.49829082052825663,0.632313883904218,0.6576572316910964,0.6492145537274737,0.4719221129393535,0.6518472052410909,0.6111357553150315,0.6574114864265739,0.7473419893840032,0.7979587075212511,0.7665722544434206,0.6026551751973043,0.7398155948925698,0.6953955616419862,0.7495228103525693
250,0.48810597251224974,0.5109003597225574,0.49865791456165287,0.46069643942177385,0.49763449006245736,0.4871418801858603,0.49829082052825663,0.6396475050239734,0.6576566320963271,0.6525999271942764,0.6028053573194562,0.6530112439905076,0.6279486642823359,0.6574114864265739,0.7479622578244856,0.7808448715998149,0.7615629499389317,0.6733674380675632,0.7421893046761343,0.7160493667207987,0.7495228103525693
500,0.4913789998350489,0.507726135195757,0.49866956220217923,0.47016014818537827,0.4978059386662747,0.49017892934456336,0.49829082052825663,0.6474057789241474,0.6576755652733552,0.6549891713004224,0.6081006358233659,0.6538400538194423,0.6349165234022438,0.6574114864265739,0.747365253659913,0.7733478479841683,0.7577277575403997,0.6946091473606241,0.7450123133400951,0.7256456721436906,0.7495228103525693
750,0.4924537445736765,0.5053625443509602,0.4985511249467775,0.477207014342011,0.49789594875982224,0.4917038290573416,0.49829082052825663,0.6498948488642938,0.6576775102824288,0.6556719870858122,0.6110522015779477,0.653853271228614,0.6375353161824477,0.6574114864265739,0.7473676568084322,0.767852465727695,0.7555961676119032,0.7075036786333045,0.7453106023837124,0.7302653373802442,0.7495228103525693
1000,0.4933720251502414,0.5042252435974897,0.4985703718462951,0.4805977899524298,0.4979085950141573,0.49256354985270917,0.49829082052825663,0.6518075302846265,0.6576836393902927,0.656128222837937,0.6167131792979227,0.6543592758130145,0.6398695050521427,0.6574114864265739,0.7477829206813108,0.7664584539470266,0.755254450887393,0.7103858104960543,0.7455662908069891,0.7315965130143789,0.7495228103525693


==> Data/figure6_regular_tikz.csv <==
M,P05_K=3_estimated,P95_K=3_estimated,avg_K=3_estimated,P05_K=3_true,P95_K=3_true,avg_K=3_true,known_quantile_ratio_3,P05_K=5_estimated,P95_K=5_estimated,avg_K=5_estimated,P05_K=5_true,P95_K=5_true,avg_K=5_true,known_quantile_ratio_5,P05_K=9_estimated,P95_K=9_estimated,avg_K=9_estimated,P05_K=9_true,P95_K=9_true,avg_K=9_true,known_quantile_ratio_9
25,0.6165491982193974,0.8398192319385722,0.7096433653316279,0.4032304015059504,0.6977617859678759,0.6361470516207944,0.7031785391437687,0.7713350976786759,1.0,0.8928592235834162,0.48542436968045144,0.8540479749051357,0.7307352940423906,0.8663395718216622,0.880747737078043,1.0,0.955850143262607,0.639045481427566,0.9512759268636081,0.83379161201063,0.9679142153747355
50,0.6387907329994191,0.786033180066864,0.7056364390169204,0.5290153505153431,0.7006936757461479,0.659257090355153,0.7031785391437687,0.8017406481850378,1.0,0.8879072712256517,0.6858974719999248,0.8594795036175972,0.7867730387475325,0.8663395718216622,0.9049491208533343,1.0,0.9582610174235786,0.6517709667364774,0.9568917307283905,0.8602342594627072,0.9679142153747355
100,0.6596688218425223,0.7553758253221876,0.7049878392621947,0.5915733594968773,0.7014813185728733,0.6733607490180366,0.7031785391437687,0.8148058307309021,0.9465745436131723,0.8751427619232586,0.735516964188377,0.8623581977543042,0.8172583937871641,0.8663395718216622,0.9225605202281497,1.0,0.9604420057740727,0.7469871993158954,0.960468824216008,0.8877727654552794,0.9679142153747355
250,0.6741387814274608,0.7328855045673901,0.7035859743941727,0.639366863580059,0.7020363070589638,0.6849397135852119,0.7031785391437687,0.8288933712916624,0.9083380887893727,0.8679040111538785,0.8014897463804108,0.8640019424375878,0.8395432370431849,0.8663395718216622,0.942693615146794,0.9939281708692741,0.9647062514228341,0.8444035442528671,0.9642090990464545,0.9197074627618433,0.9679142153747355
500,0.6833914012451957,0.7260190143466272,0.7037893885091933,0.6599691118785376,0.7022589014255132,0.6900353892933218,0.7031785391437687,0.8395740481608183,0.8982566759150348,0.8682520904788728,0.8223113109137878,0.864843503560538,0.8486031670489744,0.8663395718216622,0.9508065703198996,0.979700080991076,0.9658013968164451,0.8644342989422098,0.9666651474010594,0.9379630681991891,0.9679142153747355
750,0.6854108108570902,0.7209698865901234,0.7036570979873172,0.668808395781451,0.7024939558018104,0.6924993077301773,0.7031785391437687,0.843247450286321,0.8906576255522525,0.8672054839565166,0.8314430580643537,0.864666262613303,0.8515732527510157,0.8663395718216622,0.9548772262034608,0.9755471621012154,0.9664698998766456,0.898996846210064,0.9666874768994166,0.9463678869575793,0.9679142153747355
1000,0.6877507038013615,0.7193367075159004,0.7037431554665263,0.6752943000254847,0.7026251402014357,0.6940016607224104,0.7031785391437687,0.8456114116430791,0.8877180488533332,0.8670041384699643,0.8362317282257046,0.8653520295734435,0.8537948816833768,0.8663395718216622,0.9573397748727902,0.9744635186564635,0.9670719325281586,0.9099322193127154,0.9663613843848536,0.9490085330078181,0.9679142153747355


==> Data/ratio_tikzdata_env-logistic_a_2.00_b_0.080_regular_seed123.csv <==
M,P05_K=3_estimated,P95_K=3_estimated,avg_K=3_estimated,P05_K=3_true,P95_K=3_true,avg_K=3_true,P05_K=5_estimated,P95_K=5_estimated,avg_K=5_estimated,P05_K=5_true,P95_K=5_true,avg_K=5_true,P05_K=9_estimated,P95_K=9_estimated,avg_K=9_estimated,P05_K=9_true,P95_K=9_true,avg_K=9_true,known_quantile_ratio_3,known_quantile_ratio_5,known_quantile_ratio_9
25,0.21843669376513436,0.7746551195831177,0.579973806248869,0.16762278731129035,0.652634643010788,0.4773763533380797,0.7119493862089854,0.9999969538363909,0.7604263275406645,0.41843495751811055,0.7424294946838891,0.5392087944209368,0.788409423003265,1.0,0.8980858200052622,0.2389498926125554,0.8851243904544113,0.46461010096740707,0.660006845828465,0.7944401073963538,0.9693809980391869
50,0.6038879847427264,0.7134547837234544,0.6449840226784161,0.31727282308181437,0.6535038242453397,0.5854630933480531,0.7119493871646171,0.9369055769604617,0.7643427125894998,0.4943064297408497,0.7710039131217452,0.5784923860384102,0.8439856545135097,1.0000000000000002,0.9118159495674042,0.23894989273346223,0.8847342676769248,0.4646149514308831,0.660006845828465,0.7944401073963538,0.9693809980391869
100,0.6275013116073128,0.692082660854535,0.6566744762173685,0.545748432575093,0.654988054272322,0.6185687419578525,0.7119494126613468,0.9271324324358579,0.7869394881117109,0.49430643830169474,0.7808489448919069,0.6599802781745169,0.8610134036607281,1.0000000000000004,0.9277948384267274,0.23894989410758774,0.9502859167432302,0.5410126430107554,0.660006845828465,0.7944401073963538,0.9693809980391869
250,0.6407960341297262,0.6810941638170619,0.6604090513377181,0.6008295404799641,0.656665390984897,0.6385470552469585,0.7119494614355062,0.9084120948760818,0.8020474885397425,0.49431272248707675,0.7873772625200073,0.7376180473021546,0.8857225900454487,0.9969320200915727,0.9392802118974566,0.41685939095962765,0.9633873332823116,0.7613222545999466,0.660006845828465,0.7944401073963538,0.9693809980391869
500,0.6479442666382791,0.6730358473338333,0.660645682824636,0.6208844802261934,0.657536352708042,0.6445128017657953,0.7753849355433281,0.8471990916799834,0.8003715683005959,0.6995788148268876,0.7894096770401006,0.7642060384529199,0.8920893806736038,0.9757633608820844,0.9461253003915101,0.4168861557913521,0.9663750027713769,0.8829102805196962,0.660006845828465,0.7944401073963538,0.9693809980391869
750,0.649906936763099,0.6713291155394565,0.6603526203508843,0.6292035603787058,0.6578948772320746,0.6476397156659973,0.7778390914220371,0.8310165085731842,0.7991175562961158,0.7237038694689413,0.7901253779163602,0.7706759562915911,0.8956203942374266,0.9751571356346067,0.9506966536769498,0.8407337969216053,0.9667786793274213,0.9210943200559436,0.660006845828465,0.7944401073963538,0.9693809980391869
1000,0.6504819422429464,0.6696646370258604,0.6603537788538446,0.6301349111990737,0.6583029198697532,0.6489521370375967,0.7800186334682805,0.822954610510491,0.7972266402075866,0.7338840161197904,0.7901238622780622,0.77404297907034,0.8985237546587993,0.9749610730415179,0.9546739688303505,0.8682613576902161,0.967362147269204,0.9363708968885236,0.660006845828465,0.7944401073963538,0.9693809980391869

